On the connection between Noise-Contrastive Estimation and Contrastive Divergence

Noise-contrastive estimation (NCE) is a popular method for estimating unnormalised probabilistic models, such as energy-based models, which are effective for modelling complex data distributions. Unlike classical maximum likelihood (ML) estimation that relies on importance sampling (resulting in ML-IS) or MCMC (resulting in contrastive divergence, CD), NCE uses a proxy criterion to avoid the need for evaluating an often intractable normalisation constant. Despite apparent conceptual differences, we show that two NCE criteria, ranking NCE (RNCE) and conditional NCE (CNCE), can be viewed as ML estimation methods. Specifically, RNCE is equivalent to ML estimation combined with conditional importance sampling, and both RNCE and CNCE are special cases of CD. These findings bridge the gap between the two method classes and allow us to apply techniques from the ML-IS and CD literature to NCE, offering several advantageous extensions.

==> content/experiments/figs/adaptive_q_toy_example/20_runs_avg_kl.dat <==
t,pdata,ptheta,adaptive
1.0,11.5907345,11.5907345,11.5907345
2.0,11.3118105,10.721151,11.334265
3.0,11.072657,10.084121,11.055633
4.0,10.864171,9.585736,10.773151
5.0,10.675288,9.178796,10.498072
6.0,10.488792,8.845034,10.239019
7.0,10.32247,8.557569,9.992122
8.0,10.172697,8.316332,9.767588
9.0,10.033115,8.101776,9.536537
10.0,9.900274,7.9107184,9.327606
11.0,9.774037,7.7413836,9.13695
12.0,9.658301,7.589769,8.962305
13.0,9.550716,7.450331,8.804502
14.0,9.446951,7.323672,8.646248
15.0,9.342023,7.207902,8.501688
16.0,9.252896,7.1016107,8.369873
17.0,9.172255,7.002223,8.244474
18.0,9.091009,6.90824,8.125449
19.0,9.017772,6.821224,8.015348
20.0,8.941507,6.740744,7.9089065
21.0,8.871843,6.6658373,7.8111076
22.0,8.809214,6.593334,7.719115
23.0,8.74913,6.5258636,7.633551
24.0,8.693456,6.4617066,7.551642
25.0,8.636826,6.399494,7.4772706
26.0,8.581168,6.341311,7.40845
27.0,8.528801,6.2848825,7.341937
28.0,8.480309,6.231659,7.2761445
29.0,8.427498,6.1802635,7.2142706
30.0,8.381724,6.1300783,7.1538277
31.0,8.338542,6.082963,7.0990753
32.0,8.2934675,6.0365257,7.047075
33.0,8.250996,5.991269,6.9955964
34.0,8.213092,5.9491124,6.9465933
35.0,8.174584,5.907834,6.9009156
36.0,8.139303,5.867009,6.8580856
37.0,8.104475,5.827361,6.8170485
38.0,8.06947,5.7886395,6.7771745
39.0,8.037041,5.7509317,6.738084
40.0,8.003963,5.7144012,6.7018213
41.0,7.9743204,5.6790576,6.6659517
42.0,7.9434977,5.6441317,6.631434
43.0,7.9140368,5.6098785,6.5972075
44.0,7.884284,5.576621,6.5658865
45.0,7.8564615,5.543159,6.5343046
46.0,7.8301377,5.5108023,6.504503
47.0,7.8020525,5.4791155,6.4753366
48.0,7.775309,5.44806,6.4471793
49.0,7.749138,5.417917,6.4209313
50.0,7.7228727,5.388392,6.3945074
51.0,7.6978455,5.3593907,6.3691573
52.0,7.6723375,5.3304205,6.345163
53.0,7.649797,5.3018503,6.32162
54.0,7.6275086,5.2740526,6.297858
55.0,7.606604,5.245946,6.275343
56.0,7.586531,5.218318,6.2535696
57.0,7.566375,5.191155,6.2322245
58.0,7.5440683,5.164468,6.211377
59.0,7.523121,5.137859,6.1909285
60.0,7.5027084,5.111161,6.1716194
61.0,7.4848022,5.0849695,6.1524963
62.0,7.4672318,5.05948,6.1336937
63.0,7.4480667,5.0335727,6.1156917
64.0,7.429461,5.0081472,6.0978165
65.0,7.410537,4.9833627,6.080392
66.0,7.392864,4.9584303,6.064102
67.0,7.3783607,4.934101,6.0477686
68.0,7.362178,4.9096613,6.031781
69.0,7.347116,4.885412,6.0162444
70.0,7.331983,4.8610773,6.0008187
71.0,7.3161635,4.83704,5.985778
72.0,7.3003664,4.812992,5.97089
73.0,7.284443,4.7893367,5.956416
74.0,7.2710204,4.7660036,5.9418874
75.0,7.258255,4.7422957,5.927994
76.0,7.2445207,4.7187057,5.914279
77.0,7.2302423,4.695185,5.900849
78.0,7.218602,4.672166,5.8874593
79.0,7.2068467,4.649114,5.8744464
80.0,7.1936026,4.6260543,5.861427
81.0,7.1803308,4.6028876,5.8487873
82.0,7.169024,4.57981,5.83621
83.0,7.155482,4.5567093,5.823912
84.0,7.14414,4.5340815,5.8117957
85.0,7.1310472,4.5110793,5.799779
86.0,7.1195917,4.488172,5.7881765
87.0,7.107915,4.465436,5.7766166
88.0,7.0977316,4.442778,5.7652144
89.0,7.0860186,4.420058,5.753909
90.0,7.073596,4.397193,5.742826
91.0,7.0639772,4.3745623,5.7318907
92.0,7.052977,4.351943,5.7209487
93.0,7.041404,4.3296895,5.7100973
94.0,7.030472,4.307359,5.6994944
95.0,7.0203094,4.2849703,5.6888895
96.0,7.010802,4.262398,5.678281
97.0,7.000863,4.23981,5.667824
98.0,6.991166,4.2169204,5.657463
99.0,6.9804926,4.1942506,5.64695
100.0,6.970473,4.171582,5.636855
101.0,6.9611425,4.1489177,5.6268373
102.0,6.9526405,4.126008,5.616734
103.0,6.9447236,4.1029553,5.606778
104.0,6.9363694,4.0801344,5.5970144
105.0,6.9273353,4.0573916,5.5872855
106.0,6.918219,4.0346146,5.57799
107.0,6.909771,4.0117292,5.5685515
108.0,6.901437,3.9889278,5.558989
109.0,6.8930535,3.9660535,5.549512
110.0,6.8853407,3.942791,5.5399795
111.0,6.8778586,3.9196732,5.5304313
112.0,6.870887,3.8966308,5.5211573
113.0,6.8634653,3.8734481,5.511867
114.0,6.8550673,3.8502698,5.5026884
115.0,6.8476515,3.8269775,5.493953
116.0,6.840084,3.8035157,5.485078
117.0,6.832315,3.7800407,5.476351
118.0,6.8252783,3.7561698,5.4672747
119.0,6.81809,3.7326102,5.4581256
120.0,6.811278,3.7090123,5.4494524
121.0,6.8036056,3.6850975,5.440501
122.0,6.7958198,3.6609712,5.4317827
123.0,6.789048,3.6369948,5.4229336
124.0,6.7829323,3.612844,5.4140253
125.0,6.776719,3.5885239,5.4052954
126.0,6.7709465,3.5644143,5.396515
127.0,6.764135,3.5399868,5.387656
128.0,6.7569947,3.5157847,5.37903
129.0,6.7505465,3.4910102,5.370303
130.0,6.7438154,3.466179,5.3613844
131.0,6.7367563,3.441372,5.352713
132.0,6.730632,3.4161499,5.344229
133.0,6.7241898,3.391251,5.3355913
134.0,6.7180977,3.3660367,5.3273625
135.0,6.711848,3.3408043,5.318972
136.0,6.7055755,3.3152604,5.310215
137.0,6.6999693,3.2899404,5.30174
138.0,6.694258,3.264459,5.2932653
139.0,6.6883364,3.238746,5.2846475
140.0,6.682176,3.2126403,5.2760944
141.0,6.676069,3.1859775,5.26787
142.0,6.670423,3.1594694,5.2595606
143.0,6.6651893,3.1328704,5.251304
144.0,6.660002,3.106867,5.242855
145.0,6.654962,3.0803137,5.2343626
146.0,6.649234,3.0534327,5.2261615
147.0,6.643588,3.0264697,5.2176905
148.0,6.639271,2.9995701,5.209462
149.0,6.6342087,2.971962,5.201173
150.0,6.628988,2.9444735,5.1924872
151.0,6.6240807,2.9168575,5.184079
152.0,6.6192603,2.8894715,5.1759324
153.0,6.6137977,2.8615234,5.167634
154.0,6.6077394,2.8331878,5.1592097
155.0,6.602637,2.8046207,5.15064
156.0,6.597482,2.776504,5.1420045
157.0,6.592988,2.748156,5.1336274
158.0,6.5880117,2.7194405,5.124965
159.0,6.582963,2.6900463,5.1166544
160.0,6.578036,2.6613846,5.1083193
161.0,6.5732393,2.6316483,5.099763
162.0,6.568534,2.601482,5.0911465
163.0,6.5631933,2.5714889,5.082953
164.0,6.558439,2.5417166,5.074402
165.0,6.5539618,2.5114994,5.0658274
166.0,6.548936,2.481414,5.057086
167.0,6.5444717,2.4507854,5.048625
168.0,6.5404406,2.420489,5.0399585
169.0,6.536363,2.389396,5.0313926
170.0,6.532187,2.358295,5.022939
171.0,6.5273085,2.3271966,5.0143976
172.0,6.5230637,2.2955356,5.006038
173.0,6.519152,2.2634106,4.997317
174.0,6.5149384,2.2315261,4.9886947
175.0,6.5103292,2.1991029,4.9803505
176.0,6.506935,2.1673248,4.9716024
177.0,6.502532,2.1347082,4.9627767
178.0,6.497992,2.10145,4.9541154
179.0,6.49454,2.0682492,4.945409
180.0,6.4906683,2.0350823,4.9367228
181.0,6.486407,2.0008988,4.9279613
182.0,6.482024,1.967309,4.9191113
183.0,6.478242,1.9335676,4.910064
184.0,6.4750547,1.8996538,4.9007616
185.0,6.4719114,1.8655167,4.891889
186.0,6.468506,1.8316686,4.882882
187.0,6.464425,1.7971499,4.8738847
188.0,6.460662,1.762552,4.8648877
189.0,6.4566636,1.7270386,4.8561726
190.0,6.4528365,1.6917315,4.846808
191.0,6.4492064,1.6567453,4.8378696
192.0,6.445819,1.6215687,4.828775
193.0,6.4422083,1.584866,4.819291
194.0,6.43838,1.5493385,4.810328
195.0,6.4353685,1.5129774,4.8009667
196.0,6.431764,1.4767406,4.7917356
197.0,6.428154,1.4403087,4.7826066
198.0,6.424441,1.4048115,4.7731647
199.0,6.421659,1.369566,4.7635884
200.0,6.4181147,1.3333386,4.75434
201.0,6.4144797,1.2975351,4.7448707
202.0,6.411142,1.2609408,4.7353525
203.0,6.4079566,1.2242943,4.725768
204.0,6.404718,1.1873865,4.7160354
205.0,6.401355,1.1513321,4.706388
206.0,6.3980927,1.1174562,4.696692
207.0,6.394843,1.0812092,4.6867995
208.0,6.391406,1.0451154,4.6769433
209.0,6.3883595,1.0096934,4.6671824
210.0,6.3854265,0.9748908,4.6573205
211.0,6.382638,0.9385605,4.647567
212.0,6.3798537,0.9036865,4.6376166
213.0,6.3766413,0.86872786,4.6277018
214.0,6.373835,0.83345616,4.6171494
215.0,6.3703337,0.7995421,4.607186
216.0,6.3668985,0.7651403,4.597108
217.0,6.3636003,0.7314994,4.586892
218.0,6.360693,0.6991693,4.57648
219.0,6.357366,0.66731477,4.5660486
220.0,6.3546486,0.63662326,4.5550623
221.0,6.3511558,0.60461986,4.5445604
222.0,6.3484273,0.57317597,4.534234
223.0,6.3456483,0.54340804,4.5236197
224.0,6.342307,0.5152613,4.513106
225.0,6.338889,0.4853719,4.502502
226.0,6.336439,0.4582952,4.491743
227.0,6.333538,0.43268418,4.481145
228.0,6.330774,0.4071355,4.4700937
229.0,6.327835,0.38127622,4.459108
230.0,6.3251677,0.35712558,4.448209
231.0,6.322743,0.33323655,4.4372854
232.0,6.319934,0.3109439,4.42611
233.0,6.316833,0.29027805,4.414637
234.0,6.313901,0.27079827,4.403207
235.0,6.3109922,0.25193825,4.391832
236.0,6.3086596,0.2333498,4.3800173
237.0,6.3061614,0.21468742,4.368588
238.0,6.3032427,0.19824478,4.356707
239.0,6.300568,0.18268102,4.3450804
240.0,6.2974935,0.16740248,4.333433
241.0,6.2948804,0.15379326,4.321693
242.0,6.292268,0.14063372,4.3098583
243.0,6.289083,0.12781994,4.297593
244.0,6.2865305,0.11678417,4.285532
245.0,6.2842016,0.10424006,4.2735353
246.0,6.281543,0.09647163,4.261453
247.0,6.278952,0.08778934,4.2493577
248.0,6.2760887,0.07988007,4.237096
249.0,6.273401,0.07179178,4.2247252
250.0,6.2702675,0.06671171,4.212249
251.0,6.267975,0.06159413,4.1996818
252.0,6.2654133,0.05679568,4.1868105
253.0,6.262859,0.052820705,4.173975
254.0,6.260717,0.047522463,4.1607556
255.0,6.2583194,0.04257201,4.1474867
256.0,6.256103,0.04011202,4.134259
257.0,6.2535453,0.035990547,4.120805
258.0,6.250955,0.03334694,4.1072016
259.0,6.2482285,0.031231284,4.0939302
260.0,6.2460213,0.028326774,4.080253
261.0,6.2437334,0.026082313,4.066391
262.0,6.241344,0.023141216,4.052256
263.0,6.2387047,0.021493018,4.038237
264.0,6.23611,0.019690752,4.0243683
265.0,6.233855,0.018449713,4.010167
266.0,6.2316713,0.016872704,3.996081
267.0,6.2294436,0.016114663,3.981765
268.0,6.2273912,0.015143204,3.967382
269.0,6.225162,0.013876105,3.9531822
270.0,6.2228713,0.013380242,3.9384239
271.0,6.2207346,0.0128467325,3.923022
272.0,6.2185555,0.013760197,3.9082828
273.0,6.2166204,0.012946367,3.8930886
274.0,6.214597,0.012641346,3.8782394
275.0,6.212409,0.012451207,3.8630834
276.0,6.2103076,0.012366819,3.8474286
277.0,6.2082796,0.012533081,3.8319397
278.0,6.2062063,0.01175412,3.8163955
279.0,6.204051,0.010425305,3.800174
280.0,6.201931,0.0095390435,3.78386
281.0,6.199832,0.00816226,3.767786
282.0,6.197723,0.007934523,3.7514102
283.0,6.195582,0.008303737,3.7348552
284.0,6.1937127,0.007929647,3.7184405
285.0,6.1915984,0.007547057,3.7017784
286.0,6.1898394,0.0069277883,3.6852791
287.0,6.1878448,0.007265842,3.6684403
288.0,6.1859384,0.00687387,3.6507332
289.0,6.183985,0.006483555,3.6332443
290.0,6.1822133,0.006400728,3.61564
291.0,6.180478,0.005629444,3.5981126
292.0,6.178533,0.0050139786,3.5804276
293.0,6.1765466,0.005568719,3.562526
294.0,6.1745563,0.0053631784,3.5450478
295.0,6.1730566,0.0056068776,3.5267265
296.0,6.171094,0.0052240016,3.5085773
297.0,6.169057,0.005877805,3.489634
298.0,6.1671968,0.005695224,3.4709823
299.0,6.1651545,0.0055673956,3.4519334
300.0,6.1633096,0.005639863,3.4325528
301.0,6.1614676,0.0062417625,3.413155
302.0,6.159888,0.00683372,3.3935332
303.0,6.1579833,0.0068070292,3.374087
304.0,6.155736,0.0065671084,3.3543944
305.0,6.153981,0.006268394,3.3350518
306.0,6.1521125,0.007161868,3.3150163
307.0,6.150262,0.0072359205,3.295173
308.0,6.1483054,0.007971669,3.2747319
309.0,6.146338,0.008488715,3.254256
310.0,6.1444726,0.008224273,3.2336469
311.0,6.1429076,0.007635355,3.2134137
312.0,6.140916,0.0071279285,3.1921449
313.0,6.13924,0.007264006,3.171364
314.0,6.1373773,0.0072252513,3.1492283
315.0,6.1357865,0.0059648873,3.1273484
316.0,6.1338854,0.0065985085,3.1047206
317.0,6.1319795,0.006425357,3.0828137
318.0,6.1299963,0.0066803335,3.0603857
319.0,6.128203,0.007476032,3.0379179
320.0,6.1264205,0.0072151897,3.0154169
321.0,6.1245885,0.008008051,2.9927616
322.0,6.12294,0.007341528,2.9700055
323.0,6.121173,0.0071854354,2.9464984
324.0,6.1194177,0.0075271726,2.9229112
325.0,6.117963,0.0077406885,2.8989553
326.0,6.1164103,0.0071027637,2.8747058
327.0,6.1147428,0.006991136,2.8499055
328.0,6.1129737,0.0074126124,2.8257809
329.0,6.1113877,0.007699108,2.8013923
330.0,6.109736,0.0065559866,2.777006
331.0,6.108076,0.0062464834,2.752037
332.0,6.106292,0.006178391,2.726418
333.0,6.1048193,0.0064540147,2.700724
334.0,6.1031046,0.0065932395,2.6752007
335.0,6.101434,0.006280112,2.649028
336.0,6.0997696,0.006095433,2.622747
337.0,6.097646,0.006561124,2.5967336
338.0,6.0959253,0.00647409,2.5703855
339.0,6.094401,0.0073764203,2.5434043
340.0,6.0931077,0.008065665,2.5161018
341.0,6.0912104,0.007619381,2.489158
342.0,6.089527,0.0076527954,2.4616787
343.0,6.0876684,0.0076555847,2.4337833
344.0,6.0858846,0.008482838,2.4063613
345.0,6.0841813,0.008489395,2.3790932
346.0,6.0826154,0.007967686,2.3512185
347.0,6.0812025,0.0077254176,2.3230908
348.0,6.079609,0.0072196843,2.2940497
349.0,6.0781307,0.0064346073,2.2662866
350.0,6.076596,0.006071436,2.2375755
351.0,6.0749154,0.006729162,2.2089624
352.0,6.073455,0.0065685986,2.1800456
353.0,6.0718994,0.0069881678,2.1509895
354.0,6.0705633,0.0070328712,2.1218314
355.0,6.068976,0.0068700076,2.0925877
356.0,6.067486,0.0074087144,2.063561
357.0,6.065838,0.0073251603,2.0336938
358.0,6.0642357,0.006704497,2.003977
359.0,6.0627484,0.006303978,1.9745407
360.0,6.061264,0.006704056,1.9438775
361.0,6.0597363,0.00802803,1.9140112
362.0,6.0581465,0.008279061,1.8835888
363.0,6.05662,0.00789845,1.8533065
364.0,6.05511,0.0075442553,1.8228815
365.0,6.05349,0.0069033382,1.7923208
366.0,6.051981,0.0066372394,1.7619568
367.0,6.0506287,0.0070602535,1.731458
368.0,6.0490737,0.0071760295,1.7014074
369.0,6.047565,0.007479799,1.670277
370.0,6.046057,0.007025361,1.6393116
371.0,6.0446825,0.0069034575,1.6092186
372.0,6.0432715,0.007799649,1.5789416
373.0,6.0417085,0.008184696,1.5486596
374.0,6.0401216,0.0076371906,1.5176595
375.0,6.0386915,0.008197963,1.4866006
376.0,6.0373154,0.00847652,1.4566551
377.0,6.036012,0.008108092,1.4257514
378.0,6.034452,0.007858718,1.3955532
379.0,6.0327554,0.008104598,1.3655044
380.0,6.031347,0.00800035,1.335499
381.0,6.0297475,0.008314287,1.3058157
382.0,6.0283446,0.00843848,1.2758144
383.0,6.026721,0.007490182,1.2462088
384.0,6.02534,0.006906247,1.2172663
385.0,6.024015,0.007514787,1.1885269
386.0,6.0223684,0.006686711,1.1603484
387.0,6.020984,0.006968856,1.1328357
388.0,6.019458,0.0075103403,1.1039319
389.0,6.0181146,0.006738675,1.0754817
390.0,6.016558,0.0071442486,1.0489553
391.0,6.015191,0.0068186284,1.0215391
392.0,6.013798,0.0069180606,0.99384487
393.0,6.0124025,0.0065315724,0.9672085
394.0,6.010928,0.006612277,0.9399098
395.0,6.0094085,0.0064428328,0.91328585
396.0,6.0080056,0.006633961,0.88757515
397.0,6.006871,0.0070715905,0.8625299
398.0,6.005515,0.0068578245,0.83814585
399.0,6.0042014,0.006009591,0.8135713
400.0,6.0028524,0.0059533715,0.7898476
401.0,6.001538,0.005918634,0.7654058
402.0,6.0004215,0.006712675,0.7425785
403.0,5.9990387,0.006663394,0.7192189
404.0,5.9976716,0.006632638,0.69644594
405.0,5.9963617,0.007250762,0.67473614
406.0,5.9950128,0.0073576095,0.6521667
407.0,5.9936767,0.006701112,0.631351
408.0,5.992279,0.0074572684,0.6115678
409.0,5.991069,0.006468153,0.5917307
410.0,5.9896593,0.0065037133,0.57102275
411.0,5.988362,0.007193327,0.55259395
412.0,5.9869804,0.007046604,0.5333463
413.0,5.985791,0.0068794847,0.5152591
414.0,5.9844527,0.0074676634,0.49694672
415.0,5.983102,0.0074546933,0.47978482
416.0,5.981818,0.0076592206,0.46254778
417.0,5.980586,0.007181859,0.44577628
418.0,5.9793453,0.0070840595,0.42882448
419.0,5.978359,0.007665813,0.41305122
420.0,5.977093,0.008377719,0.39742836
421.0,5.9757643,0.0076223016,0.38410097
422.0,5.97429,0.0076020956,0.3689496
423.0,5.9729414,0.007507205,0.35425076
424.0,5.9716005,0.006964552,0.33963093
425.0,5.9703784,0.0065510273,0.32590026
426.0,5.9690385,0.0074864984,0.31271368
427.0,5.967801,0.007107985,0.30034178
428.0,5.9666924,0.00732615,0.28655213
429.0,5.965562,0.00632596,0.27387866
430.0,5.964189,0.0060635447,0.26301137
431.0,5.962873,0.0062865973,0.2514471
432.0,5.961585,0.0065244315,0.24074364
433.0,5.9603386,0.006307149,0.23027626
434.0,5.9591765,0.006223309,0.22047588
435.0,5.9580393,0.005791247,0.21051255
436.0,5.956959,0.006356144,0.20128575
437.0,5.9558573,0.0065807938,0.19126795
438.0,5.9545717,0.0067865727,0.18141596
439.0,5.9534855,0.007319963,0.17327349
440.0,5.952234,0.0072490214,0.16563931
441.0,5.95107,0.007172978,0.15939245
442.0,5.9498415,0.007458949,0.15244389
443.0,5.948554,0.007529199,0.14502926
444.0,5.9473815,0.008120632,0.13895008
445.0,5.9462442,0.008084667,0.13135475
446.0,5.9452076,0.008040083,0.12576209
447.0,5.944052,0.007956123,0.12011391
448.0,5.9428053,0.007635939,0.11355817
449.0,5.9417543,0.007403827,0.10843253
450.0,5.940767,0.0072667478,0.10267727
451.0,5.939607,0.007776308,0.09748179
452.0,5.9385176,0.007586503,0.09252105
453.0,5.937436,0.0070459247,0.08762944
454.0,5.936286,0.006846106,0.082950994
455.0,5.934902,0.007128775,0.07910675
456.0,5.933607,0.006908059,0.07376353
457.0,5.93257,0.0066306232,0.06969048
458.0,5.9312367,0.0068831206,0.06577625
459.0,5.930205,0.0067543746,0.06196629
460.0,5.9291983,0.00709908,0.058608294
461.0,5.928213,0.007179403,0.05561147
462.0,5.926951,0.00644269,0.053162765
463.0,5.925791,0.006231272,0.05031725
464.0,5.924815,0.0059482097,0.047791243
465.0,5.923808,0.0062627434,0.045530546
466.0,5.9228263,0.0070978403,0.042429984
467.0,5.921692,0.006934619,0.040468015
468.0,5.9205375,0.0071536424,0.03750665
469.0,5.919425,0.007245374,0.035440553
470.0,5.918393,0.0072847605,0.03350997
471.0,5.9172287,0.0071999193,0.03236674
472.0,5.916154,0.0071626543,0.031050384
473.0,5.914946,0.0072206617,0.029021835
474.0,5.913835,0.0075075626,0.026873434
475.0,5.9127364,0.0065879463,0.025760483
476.0,5.911667,0.0067619323,0.025119936
477.0,5.910517,0.006883204,0.024523843
478.0,5.909233,0.006601536,0.023058057
479.0,5.9082084,0.006231594,0.021940077
480.0,5.9071026,0.0063855173,0.020943344
481.0,5.905995,0.006110239,0.02028197
482.0,5.9049625,0.0066087605,0.019040763
483.0,5.903976,0.0063850046,0.018005192
484.0,5.902905,0.0064133285,0.016825521
485.0,5.9018545,0.0065459013,0.01643237
486.0,5.9006786,0.007464409,0.015986752
487.0,5.899541,0.007465315,0.015220309
488.0,5.898591,0.0066170096,0.015201342
489.0,5.8976836,0.0060861707,0.014512753
490.0,5.8965464,0.005776429,0.013901102
491.0,5.895488,0.006311023,0.013060558
492.0,5.8944597,0.0062102554,0.013205087
493.0,5.893468,0.006472385,0.013627887
494.0,5.8922954,0.0066115735,0.012492311
495.0,5.8911996,0.006545174,0.012265682
496.0,5.8901997,0.0072393776,0.012018943
497.0,5.889244,0.007003641,0.010951591
498.0,5.888192,0.007403493,0.0108167175
499.0,5.887116,0.007208371,0.010344779
500.0,5.886067,0.0068624257,0.010128558
501.0,5.884885,0.008287096,0.009803295
502.0,5.8837748,0.008028472,0.009730374
503.0,5.882731,0.0072558285,0.009447062
504.0,5.8816237,0.006490314,0.009335553
505.0,5.88065,0.0065953373,0.009237873
506.0,5.879493,0.006554556,0.009470058
507.0,5.878535,0.0062186,0.008983863
508.0,5.8775005,0.0061803935,0.008820057
509.0,5.8764086,0.0065047382,0.008454514
510.0,5.875421,0.0068750856,0.009064054
511.0,5.874397,0.0071288585,0.008775746
512.0,5.8733892,0.006936586,0.009037554
513.0,5.8725095,0.0072918413,0.008708263
514.0,5.8714023,0.008026409,0.008283329
515.0,5.870428,0.008055496,0.0076642274
516.0,5.8694305,0.008016432,0.0078099966
517.0,5.868434,0.008069587,0.008546948
518.0,5.867484,0.008046639,0.007722938
519.0,5.86646,0.0073553086,0.0073970556
520.0,5.8655663,0.008207262,0.007873094
521.0,5.8644643,0.007576513,0.007850742
522.0,5.8635387,0.0074549317,0.0078002573
523.0,5.8625364,0.0077485205,0.008017409
524.0,5.8615746,0.007570541,0.007515383
525.0,5.860633,0.0077803372,0.0071553113
526.0,5.8595986,0.007108867,0.006967628
527.0,5.858575,0.0073780892,0.0066626905
528.0,5.8575754,0.007759881,0.007230985
529.0,5.856514,0.007515681,0.0069100857
530.0,5.8554792,0.006596553,0.0063754558
531.0,5.8544517,0.006784952,0.006251812
532.0,5.8536544,0.0069397213,0.0063951733
533.0,5.8526964,0.00692451,0.0064765452
534.0,5.851806,0.006929791,0.0062880157
535.0,5.850818,0.00785538,0.0060678003
536.0,5.8498163,0.007995856,0.0062715053
537.0,5.8488746,0.008290267,0.006775868
538.0,5.8480883,0.007521069,0.00712018
539.0,5.8471327,0.0073177936,0.006842005
540.0,5.846181,0.0077484967,0.007168305
541.0,5.8451643,0.008092999,0.0069545745
542.0,5.844188,0.007725394,0.006504881
543.0,5.843188,0.0072309254,0.006625605
544.0,5.842231,0.0073601725,0.0063511133
545.0,5.8412533,0.0065851687,0.006291175
546.0,5.840373,0.0061297775,0.006145048
547.0,5.839364,0.006684673,0.0065918444
548.0,5.8383837,0.006045842,0.006482768
549.0,5.83739,0.00631994,0.007518971
550.0,5.836442,0.0063298224,0.0064852834
551.0,5.8355966,0.006474948,0.006747329
552.0,5.834565,0.006321764,0.006423652
553.0,5.833577,0.006746483,0.0063041807
554.0,5.832573,0.0063436152,0.006087661
555.0,5.831683,0.006575537,0.006056535
556.0,5.8307123,0.0061134575,0.006002796
557.0,5.8298593,0.0061517833,0.0060941456
558.0,5.828925,0.0060839057,0.006503594
559.0,5.82794,0.0059967875,0.007003081
560.0,5.8270206,0.006291163,0.006553626
561.0,5.8260813,0.0058870553,0.0065505146
562.0,5.8250747,0.0058318973,0.0067741633
563.0,5.8241158,0.0056238053,0.00674268
564.0,5.8231344,0.0066898107,0.006501949
565.0,5.8222666,0.0063671707,0.006361532
566.0,5.821306,0.0067805173,0.006652355
567.0,5.8202796,0.006567395,0.006354511
568.0,5.8193183,0.006975782,0.0063035726
569.0,5.8183656,0.006706059,0.0066043613
570.0,5.817425,0.0062404396,0.0062420606
571.0,5.816517,0.0061577917,0.0062430142
572.0,5.815616,0.005978942,0.005807197
573.0,5.8146973,0.005764055,0.00605278
574.0,5.813781,0.006712842,0.005777216
575.0,5.812955,0.006930995,0.005672765
576.0,5.8120184,0.0068532946,0.0058670403
577.0,5.8111634,0.0070928694,0.0061413767
578.0,5.8103395,0.006894064,0.006707561
579.0,5.809387,0.0068227528,0.006293726
580.0,5.8084893,0.0070470693,0.006202507
581.0,5.807546,0.00657264,0.0067032217
582.0,5.8066816,0.0065520527,0.0069684507
583.0,5.8058968,0.0073256255,0.007284415
584.0,5.8049693,0.0069119213,0.007273996
585.0,5.804113,0.00632509,0.007140684
586.0,5.8032374,0.0057023764,0.0071226954
587.0,5.8023887,0.0071422816,0.0067431927
588.0,5.8014927,0.007034719,0.007366681
589.0,5.800583,0.0064680576,0.0075034024
590.0,5.799674,0.005787134,0.0074192523
591.0,5.7987494,0.006312835,0.007277751
592.0,5.797911,0.006823325,0.006949806
593.0,5.79709,0.0063230274,0.006742799
594.0,5.7962813,0.006451356,0.006525612
595.0,5.7953825,0.006740296,0.006980598
596.0,5.7945213,0.007169378,0.0070780753
597.0,5.793542,0.007069683,0.0071133254
598.0,5.792752,0.0065587284,0.0076215505
599.0,5.7919436,0.006414485,0.007112241
600.0,5.7911143,0.0060762763,0.006785774
601.0,5.790283,0.0061647533,0.0068368195
602.0,5.789428,0.00672946,0.007772708
603.0,5.7884912,0.0063306093,0.008141195
604.0,5.787639,0.0064134835,0.0072512627
605.0,5.7867785,0.006509483,0.0072218655
606.0,5.7859287,0.0058172224,0.006833577
607.0,5.785088,0.0056441785,0.0065953014
608.0,5.7841234,0.006787777,0.007092154
609.0,5.7832794,0.00597564,0.006829989
610.0,5.7823586,0.0059332727,0.006118715
611.0,5.781505,0.005672395,0.0061727883
612.0,5.7805815,0.0056936024,0.0063564302
613.0,5.779692,0.0054142117,0.006506455
614.0,5.7788954,0.004877484,0.0062224627
615.0,5.7779665,0.0047171833,0.006224692
616.0,5.7771235,0.004715085,0.006546295
617.0,5.7762823,0.005280745,0.006786561
618.0,5.775427,0.006107807,0.0068717124
619.0,5.7745695,0.006961453,0.0073848604
620.0,5.7737627,0.0064626695,0.007294512
621.0,5.7728276,0.006610525,0.0072038053
622.0,5.772017,0.0056423424,0.0071938275
623.0,5.7710605,0.005661142,0.006920421
624.0,5.770237,0.005122566,0.0061867596
625.0,5.769368,0.0049485923,0.0060479166
626.0,5.7685857,0.0051207305,0.0057830336
627.0,5.767691,0.0046613934,0.0064404965
628.0,5.7668343,0.005259931,0.006653738
629.0,5.7659945,0.006384027,0.0066317916
630.0,5.765082,0.0069487453,0.006511569
631.0,5.7641883,0.007098794,0.0067580817
632.0,5.763335,0.007045674,0.007028091
633.0,5.7625,0.007471919,0.007454896
634.0,5.7615843,0.0075114965,0.007334447
635.0,5.7607102,0.0070185065,0.0068313004
636.0,5.759804,0.0070472835,0.0073977113
637.0,5.758928,0.006236434,0.007276046
638.0,5.7581344,0.0062654256,0.007158601
639.0,5.757231,0.0065456154,0.007444322
640.0,5.756285,0.0068307044,0.007988882
641.0,5.7553687,0.006812632,0.007184756
642.0,5.7545867,0.0062802313,0.0065751076
643.0,5.753837,0.00584538,0.006858277
644.0,5.7529564,0.0056798933,0.006313181
645.0,5.752124,0.0063563585,0.0064308643
646.0,5.751274,0.006657064,0.0072814105
647.0,5.7503433,0.006534052,0.007083833
648.0,5.749507,0.0061891675,0.007950139
649.0,5.7487006,0.0065677525,0.008019984
650.0,5.747844,0.006762111,0.00824759
651.0,5.74697,0.0073884963,0.007662809
652.0,5.7461696,0.007338452,0.007993448
653.0,5.745287,0.008037495,0.00807662
654.0,5.7445374,0.007675326,0.007933175
655.0,5.7436805,0.007312274,0.007694149
656.0,5.7428617,0.0066971183,0.0069596646
657.0,5.742078,0.0064494372,0.0067183496
658.0,5.741287,0.0069829226,0.00746907
659.0,5.7404604,0.006659341,0.007518947
660.0,5.739688,0.0066467403,0.007350111
661.0,5.7388496,0.0062978864,0.006473267
662.0,5.738074,0.00640831,0.006323242
663.0,5.7371297,0.006350291,0.0066049458
664.0,5.7363787,0.0061333897,0.0068892837
665.0,5.7356367,0.0062887906,0.0071475864
666.0,5.7349186,0.0066254376,0.0076744677
667.0,5.7341547,0.0067611695,0.0067664147
668.0,5.7332816,0.0067194463,0.0075377347
669.0,5.732436,0.0069601894,0.0071783303
670.0,5.731565,0.006757009,0.007538927
671.0,5.730703,0.007031488,0.008177268
672.0,5.7298307,0.007362461,0.008264149
673.0,5.72897,0.007174301,0.0077745914
674.0,5.728198,0.007174301,0.006881082
675.0,5.7273703,0.008014763,0.0067962767
676.0,5.7265615,0.007502675,0.0067854645
677.0,5.725733,0.007904017,0.0072888494
678.0,5.7248697,0.0073676943,0.0069832564
679.0,5.724017,0.007517123,0.0064671757
680.0,5.723235,0.00683825,0.0064540384
681.0,5.722431,0.00691154,0.006459224
682.0,5.7216325,0.007052779,0.0063263774
683.0,5.720826,0.00652082,0.0075250743
684.0,5.7200427,0.005718672,0.0070602535
685.0,5.719305,0.006235361,0.006447196
686.0,5.718508,0.0066297054,0.0065023066
687.0,5.717679,0.006838,0.006148505
688.0,5.7168417,0.007160306,0.0062321546
689.0,5.715978,0.0070793033,0.006036675
690.0,5.715127,0.007896054,0.0063429116
691.0,5.7143188,0.0073284865,0.0061980486
692.0,5.7135053,0.007947838,0.0059841992
693.0,5.712724,0.006936884,0.006391406
694.0,5.7118626,0.0070748925,0.0057826517
695.0,5.7110453,0.007350373,0.005714953
696.0,5.710269,0.007571101,0.005782604
697.0,5.709471,0.007189977,0.0058126925
698.0,5.708621,0.006723714,0.0063523888
699.0,5.707729,0.0069740536,0.0064204335
700.0,5.706909,0.0070654987,0.0059610484
701.0,5.7062216,0.006498754,0.006286514
702.0,5.705431,0.006540084,0.0067052604
703.0,5.70462,0.00707109,0.005866277
704.0,5.7038236,0.007289159,0.006105733
705.0,5.7030077,0.0070856214,0.006437397
706.0,5.7021995,0.0068666814,0.006520224
707.0,5.701406,0.0066618444,0.0067256093
708.0,5.7006183,0.007308698,0.006891775
709.0,5.6999154,0.007477927,0.006664121
710.0,5.6991587,0.0075367927,0.0061846017
711.0,5.6983624,0.0076996563,0.0059836744
712.0,5.697568,0.0075776814,0.005508399
713.0,5.6967826,0.007122004,0.0052098036
714.0,5.696063,0.0067986967,0.005455947
715.0,5.69531,0.006399202,0.0055473326
716.0,5.694564,0.006617093,0.0055189133
717.0,5.6938314,0.006516552,0.006347847
718.0,5.693084,0.005936742,0.006584597
719.0,5.692279,0.0060344934,0.006734657
720.0,5.6914954,0.00593642,0.0063785077
721.0,5.6907854,0.0058683394,0.007023418
722.0,5.6899953,0.005822229,0.006893635
723.0,5.6892138,0.005765402,0.007125342
724.0,5.6884117,0.0058807493,0.006634116
725.0,5.6876135,0.0050393105,0.0072187902
726.0,5.6868095,0.004926634,0.0073403358
727.0,5.6860075,0.005389118,0.0068484545
728.0,5.6852436,0.006340742,0.00652194
729.0,5.684491,0.0062592505,0.00596112
730.0,5.6837683,0.0059929015,0.0062027336
731.0,5.683034,0.005863881,0.006348872
732.0,5.6822166,0.006127703,0.0070320605
733.0,5.6814866,0.005835903,0.0073086857
734.0,5.680711,0.006107378,0.0068018795
735.0,5.6800094,0.0064174174,0.0074493885
736.0,5.6792536,0.0064160703,0.008181477
737.0,5.6785383,0.0054823877,0.0073264837
738.0,5.6778846,0.0059024813,0.0064367177
739.0,5.6770983,0.0061120153,0.007507825
740.0,5.6762547,0.0063746097,0.0066985963
741.0,5.6754923,0.0056229355,0.0067708613
742.0,5.674736,0.0062726736,0.007478309
743.0,5.673986,0.0065096617,0.0071833013
744.0,5.6732435,0.006009698,0.007223713
745.0,5.672441,0.005682933,0.00734179
746.0,5.671647,0.005911386,0.006758249
747.0,5.670859,0.0063246014,0.006652987
748.0,5.67012,0.0057924152,0.0070872903
749.0,5.6693754,0.0059191943,0.0068069696
750.0,5.668566,0.0059837224,0.006773913
751.0,5.6678457,0.006206274,0.0062895776
752.0,5.667123,0.006738758,0.0061137914
753.0,5.6664014,0.0062758205,0.0060712337
754.0,5.6656137,0.00688113,0.0060536624
755.0,5.66482,0.0072177174,0.0061675785
756.0,5.6640067,0.007459509,0.006305444
757.0,5.663288,0.006547189,0.0071311593
758.0,5.6625237,0.007116067,0.007038438
759.0,5.661792,0.0069236993,0.0063310624
760.0,5.661062,0.0071842433,0.005275166
761.0,5.6602907,0.0071167587,0.0064625978
762.0,5.6595545,0.0069751265,0.0061770678
763.0,5.6588264,0.007409692,0.006470847
764.0,5.6580477,0.006868446,0.006485939
765.0,5.657286,0.006738341,0.006282878
766.0,5.656568,0.00688082,0.0063889623
767.0,5.655837,0.0066077113,0.0056464197
768.0,5.655111,0.0071004867,0.0054724454
769.0,5.6543493,0.0070004105,0.005704546
770.0,5.653618,0.0069815875,0.005509019
771.0,5.652895,0.007461476,0.004999578
772.0,5.6521215,0.007278168,0.005370212
773.0,5.6514373,0.0077372193,0.006087077
774.0,5.650681,0.0072978856,0.0066382526
775.0,5.6499124,0.0073334454,0.006668913
776.0,5.6491594,0.0065689087,0.0070014
777.0,5.6484404,0.0067741154,0.008530808
778.0,5.6477094,0.0067697885,0.00788256
779.0,5.6469145,0.006780648,0.0077605844
780.0,5.6461663,0.006217527,0.007478535
781.0,5.6454124,0.0059527038,0.0073195817
782.0,5.64463,0.0059097884,0.007269549
783.0,5.643865,0.006227696,0.007198417
784.0,5.643203,0.006173515,0.007786095
785.0,5.642497,0.006763303,0.007126224
786.0,5.6418033,0.0071502686,0.0075520156
787.0,5.641087,0.0063481806,0.0073852064
788.0,5.6403933,0.0064142225,0.007658863
789.0,5.6397223,0.0062482953,0.00846262
790.0,5.6390214,0.0063667297,0.008052993
791.0,5.638299,0.0060295938,0.007633197
792.0,5.637572,0.00616585,0.0073295115
793.0,5.6368194,0.0058301566,0.0075299265
794.0,5.636074,0.0062013147,0.0069707157
795.0,5.635326,0.006052935,0.0067440867
796.0,5.6345305,0.0061252476,0.006474471
797.0,5.633721,0.0059566735,0.006523681
798.0,5.6330194,0.005827403,0.0064709308
799.0,5.632299,0.0059644105,0.006876111
800.0,5.6316047,0.0064651845,0.0071420195
801.0,5.6308303,0.005758715,0.0072751045
802.0,5.6301317,0.00592314,0.007456529
803.0,5.6293917,0.006062186,0.0073542953
804.0,5.628714,0.0056577683,0.007966208
805.0,5.6279535,0.0059795617,0.008083105
806.0,5.6272206,0.006849742,0.00819509
807.0,5.6265764,0.0064818026,0.007831609
808.0,5.625848,0.0061877845,0.0074086427
809.0,5.6251245,0.006145513,0.007064807
810.0,5.6244254,0.006140113,0.006882644
811.0,5.6237154,0.0067612887,0.0069724796
812.0,5.6229734,0.0066440227,0.0067459582
813.0,5.6222754,0.0064053894,0.006224835
814.0,5.621537,0.0073038577,0.0067619444
815.0,5.6208143,0.0075906636,0.006207645
816.0,5.620064,0.008095527,0.0071756006
817.0,5.619321,0.008248627,0.006810832
818.0,5.618535,0.008412337,0.006741357
819.0,5.6177964,0.008256364,0.0072556855
820.0,5.6170626,0.007582533,0.0069163917
821.0,5.6163783,0.007918489,0.0064041377
822.0,5.615636,0.007844937,0.0068216324
823.0,5.6149063,0.0076510548,0.007227874
824.0,5.61421,0.0071270703,0.007010794
825.0,5.613467,0.008123135,0.0070759295
826.0,5.612723,0.008365941,0.0071391463
827.0,5.6119814,0.0077795982,0.0077047707
828.0,5.6113048,0.008069587,0.007838046
829.0,5.610568,0.008033896,0.007869673
830.0,5.609863,0.00794127,0.00730139
831.0,5.6091967,0.00784682,0.007349348
832.0,5.6084747,0.0075708865,0.0070164083
833.0,5.6077566,0.0065837144,0.007435596
834.0,5.6070175,0.006636238,0.007973755
835.0,5.6063414,0.006682801,0.0073039294
836.0,5.6056433,0.0065794825,0.0076437714
837.0,5.604962,0.0068441033,0.0085480455
838.0,5.604275,0.0060750246,0.008824718
839.0,5.603595,0.0058984635,0.008479798
840.0,5.6028895,0.00669806,0.0075591444
841.0,5.602194,0.0070791123,0.0076438664
842.0,5.601481,0.0067343474,0.0071125505
843.0,5.600787,0.0064840675,0.0064369915
844.0,5.600087,0.006243646,0.006881273
845.0,5.599424,0.006284511,0.0075284364
846.0,5.5987473,0.006444895,0.007510662
847.0,5.598036,0.006620622,0.0075610997
848.0,5.5972967,0.0066838264,0.0073245526
849.0,5.5965824,0.007158005,0.0073040724
850.0,5.5958586,0.0071628215,0.0070206523
851.0,5.59517,0.007613361,0.0064382195
852.0,5.5944595,0.0076643466,0.006518483
853.0,5.5937552,0.0072917105,0.0062893154
854.0,5.593048,0.0069418787,0.0061121224
855.0,5.5923448,0.0063874247,0.006318271
856.0,5.591609,0.006130135,0.0065522315
857.0,5.59085,0.006167567,0.0064014792
858.0,5.5900974,0.00716573,0.0063182833
859.0,5.5893426,0.007021427,0.0071232677
860.0,5.5886736,0.0070952056,0.006818247
861.0,5.5879774,0.007573521,0.0067307474
862.0,5.587242,0.007044935,0.0070495843
863.0,5.586527,0.0074005486,0.007306683
864.0,5.585809,0.00733062,0.007127023
865.0,5.585069,0.0070638536,0.006854725
866.0,5.5843706,0.007323074,0.0067524314
867.0,5.5836186,0.0065816403,0.0073075057
868.0,5.582923,0.0067204954,0.007118988
869.0,5.5822415,0.0067456486,0.006812215
870.0,5.5814815,0.006896436,0.00634439
871.0,5.5807776,0.0066578626,0.00698452
872.0,5.5800786,0.0072995424,0.0064912676
873.0,5.5793858,0.0069868327,0.0066129207
874.0,5.5786624,0.006906009,0.006770551
875.0,5.578028,0.006966412,0.0070883394
876.0,5.5773506,0.007034421,0.007458985
877.0,5.5767107,0.007033074,0.0074138762
878.0,5.576027,0.0061078668,0.007986605
879.0,5.5753355,0.0064465525,0.007722533
880.0,5.574657,0.0064822794,0.0077416897
881.0,5.5740423,0.0064929603,0.007764769
882.0,5.5733285,0.00592041,0.007687807
883.0,5.5726423,0.0059922813,0.0077908756
884.0,5.571929,0.0063362955,0.0070189117
885.0,5.5712366,0.0062918304,0.006893873
886.0,5.5705194,0.0059622647,0.0076097846
887.0,5.5697975,0.0066671134,0.0069316267
888.0,5.569084,0.0069639087,0.007434821
889.0,5.568352,0.00705328,0.0072197793
890.0,5.567644,0.0074365856,0.0067878487
891.0,5.566917,0.007780659,0.0068096044
892.0,5.566196,0.0080320835,0.006603873
893.0,5.565459,0.008133995,0.006349921
894.0,5.56471,0.0080452915,0.0068240287
895.0,5.5640154,0.0077962996,0.0076680183
896.0,5.563286,0.008040607,0.007839489
897.0,5.562643,0.0075896503,0.0075217127
898.0,5.5619287,0.0076505663,0.0069179772
899.0,5.561225,0.0070927264,0.0076072575
900.0,5.5605116,0.0069529773,0.007881236
901.0,5.559821,0.006383872,0.0074431538
902.0,5.559154,0.0061025857,0.007488561
903.0,5.5584803,0.006510866,0.008294177
904.0,5.557813,0.006572163,0.0077899336
905.0,5.557106,0.0072738766,0.008044446
906.0,5.556458,0.0071377037,0.00807817
907.0,5.555812,0.0065232157,0.008437884
908.0,5.555162,0.007317805,0.0077269315
909.0,5.5545106,0.0075069787,0.008458912
910.0,5.5538507,0.007894265,0.007757628
911.0,5.553141,0.0075718286,0.0072433827
912.0,5.5524597,0.0072087883,0.0068026423
913.0,5.5517826,0.00658865,0.0064777136
914.0,5.5510683,0.0065879105,0.0069159507
915.0,5.550374,0.0071192025,0.0063029407
916.0,5.5496674,0.0071129203,0.007410717
917.0,5.5489817,0.0074940203,0.007838702
918.0,5.5482965,0.007836151,0.0078652855
919.0,5.5475864,0.00693773,0.0077399253
920.0,5.546866,0.006882238,0.007481861
921.0,5.546195,0.007312274,0.0072216513
922.0,5.5455246,0.006752682,0.0069852113
923.0,5.544843,0.006299746,0.0076724887
924.0,5.544135,0.0064011454,0.007074368
925.0,5.5434484,0.0059054494,0.0071909428
926.0,5.542732,0.006158245,0.0069427965
927.0,5.54207,0.0063462136,0.006708002
928.0,5.541378,0.0068737506,0.007108903
929.0,5.540632,0.0069847703,0.007241714
930.0,5.539914,0.007059741,0.0070290924
931.0,5.53927,0.0076918006,0.0072173835
932.0,5.5386205,0.007742894,0.0068725822
933.0,5.53796,0.0072743655,0.0074718716
934.0,5.53722,0.0070115207,0.00686059
935.0,5.536548,0.006507325,0.006776476
936.0,5.5358744,0.006193125,0.006921196
937.0,5.535178,0.0062802075,0.006818211
938.0,5.534509,0.0060531734,0.0064702393
939.0,5.5338593,0.0065115453,0.0065330984
940.0,5.5331693,0.006497073,0.0064890506
941.0,5.532464,0.0072384,0.005930734
942.0,5.531779,0.007325244,0.0063462853
943.0,5.531081,0.0069915773,0.0065701725
944.0,5.5303507,0.00680145,0.0062526823
945.0,5.529653,0.0072814347,0.006529653
946.0,5.529002,0.007981027,0.0063175797
947.0,5.528345,0.008589065,0.006530511
948.0,5.5276756,0.007880556,0.0066634417
949.0,5.527009,0.008016467,0.006280792
950.0,5.5262713,0.0084384205,0.0062330244
951.0,5.5255957,0.008639502,0.0061261533
952.0,5.524923,0.008620846,0.006005359
953.0,5.5242157,0.008017051,0.0064252377
954.0,5.5235167,0.006905687,0.006503427
955.0,5.522827,0.0067746164,0.006713641
956.0,5.5221844,0.0068397643,0.0067250608
957.0,5.5214953,0.0065291645,0.006573665
958.0,5.520844,0.0063387873,0.006731844
959.0,5.52021,0.006689465,0.007587838
960.0,5.519555,0.0061532496,0.007997167
961.0,5.5189033,0.005999136,0.007956469
962.0,5.5182533,0.00601902,0.0064782975
963.0,5.5175614,0.006806028,0.0069928644
964.0,5.516893,0.007275832,0.0065136673
965.0,5.516233,0.0073115705,0.0069541573
966.0,5.515567,0.0077353953,0.007164848
967.0,5.5149064,0.0070474744,0.0073061585
968.0,5.5142536,0.007251966,0.0071224095
969.0,5.513557,0.006967032,0.00689702
970.0,5.512927,0.007042003,0.007125986
971.0,5.5122385,0.006389248,0.007082379
972.0,5.511508,0.006125176,0.0068163513
973.0,5.5108085,0.00576874,0.007391238
974.0,5.5101204,0.0059892773,0.0075168014
975.0,5.5094614,0.0056331875,0.007961941
976.0,5.5087724,0.0055590747,0.007419503
977.0,5.5081,0.0056491373,0.0074397684
978.0,5.507474,0.005273855,0.0073723556
979.0,5.506809,0.00566169,0.0068003177
980.0,5.506162,0.0057558417,0.0068018315
981.0,5.5054812,0.0064767958,0.0067552566
982.0,5.5047846,0.006875849,0.0070914505
983.0,5.504139,0.006608474,0.006653619
984.0,5.503488,0.007202685,0.0071609616
985.0,5.502824,0.0076826336,0.0075185657
986.0,5.5021615,0.007421422,0.0075171352
987.0,5.5014644,0.0075242994,0.0073180795
988.0,5.5007906,0.007833409,0.0073519587
989.0,5.5001183,0.008190071,0.0073071956
990.0,5.499476,0.0085323695,0.007094157
991.0,5.4987907,0.008431256,0.0065229656
992.0,5.498168,0.008748317,0.0061434032
993.0,5.49747,0.00890317,0.0060481788
994.0,5.4967856,0.008370066,0.0063599707
995.0,5.496133,0.008960068,0.0068449737
996.0,5.4954944,0.0087786075,0.0067539574
997.0,5.494835,0.008548701,0.006215668
998.0,5.4941926,0.00829612,0.006078565
999.0,5.4935327,0.007866502,0.0065232636
1000.0,5.4928355,0.008012128,0.0069487095
1001.0,5.492177,0.007761538,0.0066237925
1002.0,5.491491,0.008621466,0.0065523386
1003.0,5.490833,0.008577501,0.0061300634
1004.0,5.4901643,0.007629049,0.006442392
1005.0,5.4894733,0.007318306,0.006414545
1006.0,5.488777,0.0072141527,0.0066459537
1007.0,5.48806,0.0067768693,0.0068686726
1008.0,5.4874234,0.0071151135,0.0072211027
1009.0,5.4868,0.0070290924,0.007751441
1010.0,5.486139,0.006719494,0.008322621
1011.0,5.4854836,0.0070814253,0.0080230115
1012.0,5.484845,0.0076225637,0.007748878
1013.0,5.484166,0.007107556,0.00804087
1014.0,5.483466,0.0072276355,0.008490205
1015.0,5.482797,0.007263088,0.007993519
1016.0,5.48213,0.0073122145,0.008825218
1017.0,5.481394,0.006764448,0.00830884
1018.0,5.4807143,0.005996549,0.0086658355
1019.0,5.4801054,0.0060025575,0.008380639
1020.0,5.479412,0.006037998,0.008051002
1021.0,5.4787173,0.0057864785,0.008148039
1022.0,5.478074,0.0053623556,0.007659471
1023.0,5.4774146,0.0058913827,0.0080269575
1024.0,5.476718,0.0061134817,0.0064217327
1025.0,5.4760423,0.006197131,0.0062631844
1026.0,5.475371,0.0068050744,0.0061359406
1027.0,5.47476,0.0072104456,0.006044829
1028.0,5.474112,0.007698238,0.0061041354
1029.0,5.4734488,0.007129991,0.006754947
1030.0,5.4727955,0.007486522,0.0069126724
1031.0,5.472089,0.007009208,0.006790316
1032.0,5.471442,0.007319224,0.0059448006
1033.0,5.470758,0.0071879863,0.006632173
1034.0,5.470132,0.007537472,0.0063662888
1035.0,5.4694757,0.007931578,0.0067546605
1036.0,5.4688272,0.0077030538,0.0064151525
1037.0,5.468174,0.007724094,0.007207823
1038.0,5.4675074,0.0072105406,0.0068638325
1039.0,5.466851,0.007203615,0.007165289
1040.0,5.4661646,0.0068739178,0.0073009254
1041.0,5.4654794,0.007349229,0.0072122933
1042.0,5.4648256,0.0071630357,0.0071261288
1043.0,5.4641037,0.007484579,0.007609904
1044.0,5.463483,0.008078456,0.00769757
1045.0,5.4628,0.0075387834,0.008011174
1046.0,5.462111,0.008196473,0.007923233
1047.0,5.4614086,0.008020842,0.0076663257
1048.0,5.460731,0.0069835903,0.007885957
1049.0,5.46004,0.0077119707,0.0072327615
1050.0,5.459399,0.0074494244,0.006665063
1051.0,5.4587464,0.0076092603,0.0068977834
1052.0,5.4580817,0.00711149,0.006308758
1053.0,5.4573965,0.007305312,0.006422973
1054.0,5.456769,0.0078165885,0.007164812
1055.0,5.4561133,0.00773865,0.007380843
1056.0,5.4555006,0.0069864513,0.0073067546
1057.0,5.454821,0.0065017818,0.006774819
1058.0,5.4541764,0.0063052177,0.006511283
1059.0,5.4534802,0.006953001,0.0061421273
1060.0,5.452812,0.006751585,0.006246209
1061.0,5.4521556,0.0070687653,0.00616765
1062.0,5.4515057,0.006442332,0.0069883466
1063.0,5.450851,0.0063528894,0.006919861
1064.0,5.4501805,0.0066904426,0.0062277317
1065.0,5.449504,0.00711329,0.0060513737
1066.0,5.4488435,0.0068469285,0.006960201
1067.0,5.4481645,0.007577336,0.0069028856
1068.0,5.4474807,0.0069800974,0.0073868157
1069.0,5.4468107,0.0065350295,0.007223594
1070.0,5.4461665,0.0063977838,0.006504488
1071.0,5.4454913,0.00587461,0.0068864226
1072.0,5.444862,0.0059658885,0.0068360926
1073.0,5.4441833,0.0063201427,0.007143629
1074.0,5.4435205,0.007253659,0.0075709103
1075.0,5.442881,0.007979119,0.006975913
1076.0,5.4422145,0.0077968477,0.0068438053
1077.0,5.4415765,0.007947052,0.006557882
1078.0,5.440915,0.008164728,0.0069641112
1079.0,5.440204,0.007550168,0.006923652
1080.0,5.439549,0.0068724034,0.006365967
1081.0,5.438882,0.007758987,0.0058644055
1082.0,5.438212,0.0075776936,0.005365336
1083.0,5.4375257,0.007889306,0.005501139
1084.0,5.436888,0.0071803452,0.00596509
1085.0,5.4362235,0.006662607,0.0062176823
1086.0,5.4355597,0.0068089366,0.006936145
1087.0,5.434866,0.007406354,0.0067439317
1088.0,5.4342017,0.007396364,0.0071992874
1089.0,5.4335194,0.0073925974,0.007226384
1090.0,5.432886,0.0074668406,0.006930494
1091.0,5.4322186,0.006432736,0.0071620466
1092.0,5.4316015,0.0070858956,0.0074906587
1093.0,5.4309096,0.006761146,0.0076708435
1094.0,5.4302583,0.007546246,0.0075998665
1095.0,5.42961,0.0076636197,0.0068406463
1096.0,5.428959,0.0070524933,0.006976557
1097.0,5.428275,0.006790626,0.0068802475
1098.0,5.427592,0.006054747,0.0076742647
1099.0,5.4269586,0.006051791,0.00768404
1100.0,5.4263434,0.0065279007,0.007766652
1101.0,5.4256873,0.006590545,0.0074147107
1102.0,5.425006,0.005881703,0.00767262
1103.0,5.424315,0.006097913,0.007357466
1104.0,5.423647,0.0058330297,0.008179009
1105.0,5.4229765,0.0056536435,0.007843387
1106.0,5.422301,0.006161654,0.007667625
1107.0,5.4216166,0.0064290166,0.0077808974
1108.0,5.420954,0.006720233,0.0075404644
1109.0,5.4202986,0.006961095,0.00741266
1110.0,5.41961,0.0066846134,0.007315564
1111.0,5.4189453,0.006150043,0.007827496
1112.0,5.4182997,0.005815792,0.00718801
1113.0,5.417646,0.0061570765,0.006655252
1114.0,5.4169903,0.006095767,0.006187332
1115.0,5.416307,0.006034148,0.0072901845
1116.0,5.415656,0.0059419153,0.007529986
1117.0,5.4150233,0.0063572763,0.008179044
1118.0,5.4143867,0.007430434,0.008440351
1119.0,5.4137106,0.006996536,0.00900929
1120.0,5.41302,0.006750977,0.008414412
1121.0,5.412364,0.0076363445,0.008793521
1122.0,5.411675,0.007215917,0.008152259
1123.0,5.411035,0.0071833134,0.007899356
1124.0,5.410389,0.0070628165,0.008275712
1125.0,5.4097276,0.007367623,0.0076289414
1126.0,5.4090853,0.0074747084,0.0068956735
1127.0,5.4083905,0.007640934,0.0069977166
1128.0,5.407767,0.00751518,0.0068896054
1129.0,5.407117,0.007611668,0.0064818026
1130.0,5.4064837,0.0069096326,0.006499088
1131.0,5.4058266,0.005740726,0.0064335344
1132.0,5.405145,0.0059010508,0.006084597
1133.0,5.404439,0.0062232492,0.0058313487
1134.0,5.403786,0.006267297,0.0059970617
1135.0,5.4031267,0.0065467595,0.0070263622
1136.0,5.4024467,0.005959022,0.007084608
1137.0,5.401793,0.006123853,0.007473183
1138.0,5.4011383,0.0066978694,0.0073326468
1139.0,5.400458,0.00617038,0.0066003203
1140.0,5.3997955,0.0064327,0.0062175514
1141.0,5.3991404,0.007106662,0.007222259
1142.0,5.3985114,0.0059621097,0.0071654795
1143.0,5.397885,0.0058465125,0.008396864
1144.0,5.3971944,0.006416404,0.007898545
1145.0,5.396579,0.0059936047,0.007210934
1146.0,5.395938,0.0067732213,0.0071122767
1147.0,5.395234,0.0064358474,0.007497561
1148.0,5.3945794,0.006486869,0.007198608
1149.0,5.3939657,0.0057862997,0.008028388
1150.0,5.3933487,0.0061697243,0.008143103
1151.0,5.3926654,0.005882919,0.0074503184
1152.0,5.3920283,0.005528116,0.0076893806
1153.0,5.391384,0.0060167313,0.008246529
1154.0,5.3907175,0.00592103,0.008718574
1155.0,5.390059,0.005403125,0.0072608828
1156.0,5.389408,0.00568409,0.006956923
1157.0,5.388718,0.005341804,0.006163001
1158.0,5.3880863,0.0053211213,0.006048417
1159.0,5.3873777,0.005716932,0.0066843154
1160.0,5.3867445,0.0060440423,0.006505525
1161.0,5.3860826,0.0059298994,0.006399357
1162.0,5.385413,0.0067373635,0.006598902
1163.0,5.3847585,0.005594456,0.006560147
1164.0,5.384086,0.005448592,0.0060935738
1165.0,5.3834314,0.0052188276,0.006097877
1166.0,5.382763,0.006096387,0.0061797025
1167.0,5.382087,0.006073189,0.005951059
1168.0,5.3813796,0.006100631,0.005819452
1169.0,5.3806834,0.0060029863,0.006342697
1170.0,5.3800383,0.0061785458,0.0067659616
1171.0,5.3794312,0.006595743,0.0069917915
1172.0,5.378759,0.0067178966,0.0069295047
1173.0,5.378111,0.0068992614,0.006848669
1174.0,5.377448,0.006369126,0.0066601275
1175.0,5.3767753,0.0064065577,0.006422973
1176.0,5.3761315,0.0063327313,0.006938815
1177.0,5.375503,0.006933582,0.006463194
1178.0,5.3748436,0.0060622813,0.006755936
1179.0,5.3742023,0.0066293837,0.006673181
1180.0,5.373562,0.00643636,0.0076091886
1181.0,5.3728933,0.0059085847,0.0068769334
1182.0,5.3722386,0.005635643,0.0057316544
1183.0,5.3715878,0.0055209757,0.0062491656
1184.0,5.3709383,0.0055518867,0.0061324835
1185.0,5.3703265,0.0059188483,0.0069131376
1186.0,5.3696656,0.0060705184,0.007027519
1187.0,5.368982,0.0061583878,0.006396234
1188.0,5.368325,0.0058048964,0.006406188
1189.0,5.36765,0.005796039,0.00619781
1190.0,5.3669624,0.00630641,0.006410909
1191.0,5.3662696,0.0064915777,0.006291437
1192.0,5.3656015,0.0066471575,0.0065404056
1193.0,5.3649216,0.006925106,0.0062380196
1194.0,5.364242,0.00640558,0.006421971
1195.0,5.3635874,0.005994129,0.0060521485
1196.0,5.3629494,0.006094277,0.0065034153
1197.0,5.3622646,0.005456388,0.006234133
1198.0,5.3616114,0.005834234,0.006631625
1199.0,5.3609686,0.006926024,0.0064515946
1200.0,5.36034,0.0073279142,0.006724286
1201.0,5.359635,0.008106887,0.0064040064
1202.0,5.3589373,0.008130586,0.0065357564
1203.0,5.358307,0.008185649,0.00642041
1204.0,5.357623,0.007800293,0.0073698997
1205.0,5.3569393,0.007529354,0.0076914667
1206.0,5.356345,0.0076364516,0.008000922
1207.0,5.355667,0.006841421,0.007977796
1208.0,5.3550353,0.006613052,0.007725799
1209.0,5.354388,0.0069117425,0.008259964
1210.0,5.3537436,0.0063474537,0.0082631465
1211.0,5.3530626,0.0074121356,0.0075522065
1212.0,5.3524103,0.007157636,0.007463348
1213.0,5.351757,0.0066718934,0.0071622967
1214.0,5.3511276,0.006291258,0.0070958496
1215.0,5.350498,0.00634588,0.0068902136
1216.0,5.349834,0.0063154222,0.0073716044
1217.0,5.3491793,0.006678426,0.007716465
1218.0,5.3484993,0.006565881,0.007772577
1219.0,5.347823,0.006796658,0.008195889
1220.0,5.347142,0.0073452233,0.0077200294
1221.0,5.346493,0.0071664094,0.006875849
1222.0,5.345834,0.007572544,0.007388568
1223.0,5.3451686,0.0075547695,0.0067623495
1224.0,5.344536,0.007978857,0.0067330957
1225.0,5.3438745,0.007446587,0.0065155504
1226.0,5.3432426,0.007700348,0.006721926
1227.0,5.342556,0.007172978,0.007004821
1228.0,5.3419104,0.007158935,0.007214618
1229.0,5.3412714,0.0071434616,0.007129729
1230.0,5.34062,0.007583308,0.006924319
1231.0,5.339959,0.0075505017,0.0067813518
1232.0,5.3392715,0.00794214,0.006319964
1233.0,5.338637,0.007987415,0.0062336205
1234.0,5.3380027,0.008014393,0.006739187
1235.0,5.33734,0.0071352124,0.006748879
1236.0,5.336683,0.006868827,0.0069124936
1237.0,5.3360205,0.0062021255,0.0074416874
1238.0,5.335355,0.0061929463,0.0072837234
1239.0,5.3347077,0.006196499,0.006941116
1240.0,5.334071,0.006387687,0.006746066
1241.0,5.33344,0.006426799,0.006795728
1242.0,5.3328066,0.0065709827,0.007874751
1243.0,5.3321543,0.0062488555,0.008337128
1244.0,5.331496,0.006102157,0.00796516
1245.0,5.3308287,0.005965686,0.008360779
1246.0,5.330199,0.00569973,0.0075870394
1247.0,5.329545,0.005852735,0.0070521114
1248.0,5.3288774,0.005910492,0.007170701
1249.0,5.328205,0.0064266445,0.0067981007
1250.0,5.3275785,0.0066171647,0.007143068
1251.0,5.3268867,0.0068776966,0.0073582293
1252.0,5.3262515,0.006482446,0.0071024895
1253.0,5.325608,0.0056069256,0.0071611525
1254.0,5.3249917,0.006353891,0.007552588
1255.0,5.3243,0.0061467765,0.0077750683
1256.0,5.3236327,0.006497419,0.0070377467
1257.0,5.3229623,0.006951344,0.0070863604
1258.0,5.322342,0.0063895583,0.006560004
1259.0,5.3217077,0.0070698382,0.0060430644
1260.0,5.3210707,0.0064313533,0.0060773967
1261.0,5.3204,0.0065734745,0.00606786
1262.0,5.31974,0.0070046308,0.0058083413
1263.0,5.319078,0.0071080327,0.0062776804
1264.0,5.3184385,0.008260799,0.007159638
1265.0,5.317755,0.009215891,0.007312751
1266.0,5.3170443,0.008481527,0.007738054
1267.0,5.316366,0.008723152,0.0077661155
1268.0,5.315711,0.009135974,0.0067149997
1269.0,5.315109,0.008870721,0.006555724
1270.0,5.3144283,0.008702469,0.006895733
1271.0,5.3137617,0.007544434,0.0066477894
1272.0,5.3131104,0.0067653777,0.0067733405
1273.0,5.312452,0.0067083957,0.0063708187
1274.0,5.311737,0.006635261,0.006938291
1275.0,5.311083,0.007051659,0.007932389
1276.0,5.3104324,0.0068816068,0.007991111
1277.0,5.3097916,0.006693065,0.007905471
1278.0,5.30913,0.006210685,0.007496798
1279.0,5.3084774,0.0060277344,0.007556355
1280.0,5.30779,0.0070002438,0.00785774
1281.0,5.307148,0.0071982145,0.0075836303
1282.0,5.3065104,0.006451464,0.0077679395
1283.0,5.305886,0.006127524,0.008399904
1284.0,5.305245,0.006484282,0.008943355
1285.0,5.3045444,0.007264471,0.008386647
1286.0,5.303885,0.007628441,0.0078281285
1287.0,5.3032355,0.0075249197,0.007289314
1288.0,5.302552,0.0076848147,0.0076784613
1289.0,5.301928,0.007500565,0.0078122616
1290.0,5.301278,0.0070465924,0.0077170967
1291.0,5.3005958,0.0068433047,0.00722903
1292.0,5.299954,0.006873584,0.006744814
1293.0,5.2993007,0.0074629784,0.006853044
1294.0,5.298657,0.0072195055,0.006747925
1295.0,5.2980103,0.007242799,0.0068621873
1296.0,5.297364,0.0070645334,0.006952512
1297.0,5.296687,0.0070221545,0.0068956492
1298.0,5.296024,0.0067698597,0.0064798594
1299.0,5.2953663,0.006965995,0.0064046383
1300.0,5.294689,0.0081001995,0.0072885156
1301.0,5.294034,0.00752213,0.0074997544
1302.0,5.293401,0.006581056,0.0077737807
1303.0,5.292734,0.0066219927,0.008330071
1304.0,5.2920356,0.006782496,0.0076784613
1305.0,5.2913604,0.006584036,0.0077459216
1306.0,5.2906632,0.0064059617,0.008002305
1307.0,5.290007,0.00650723,0.007811236
1308.0,5.289369,0.0065613864,0.0073075416
1309.0,5.288668,0.007458472,0.0063523888
1310.0,5.287986,0.0063577173,0.0070868134
1311.0,5.2872896,0.0054869773,0.0069074393
1312.0,5.2866106,0.00558368,0.007247186
1313.0,5.2859178,0.0057254555,0.006884682
1314.0,5.285234,0.0057827593,0.007169557
1315.0,5.2845902,0.006690049,0.006369376
1316.0,5.283919,0.0058503626,0.0061282516
1317.0,5.283268,0.0060961368,0.006297624
1318.0,5.282594,0.006210959,0.0060380576
1319.0,5.281889,0.006821096,0.006353593
1320.0,5.281215,0.006711674,0.007166469
1321.0,5.2805605,0.006445253,0.0066972137
1322.0,5.279912,0.006163633,0.0060861944
1323.0,5.279265,0.006760812,0.006167078
1324.0,5.2785964,0.00625267,0.006315184
1325.0,5.2779236,0.0068892003,0.006306541
1326.0,5.2772536,0.0071370364,0.006795287
1327.0,5.276602,0.0079929475,0.006392014
1328.0,5.2759523,0.007729709,0.0062114955
1329.0,5.275322,0.0073795794,0.0068372847
1330.0,5.274694,0.00739007,0.0066272737
1331.0,5.2740183,0.0069976924,0.0065600993
1332.0,5.273359,0.007062018,0.0066889883
1333.0,5.2726393,0.0068012476,0.006488955
1334.0,5.2719793,0.0071908594,0.006339848
1335.0,5.2713194,0.007958377,0.0068996428
1336.0,5.27067,0.008086503,0.006957948
1337.0,5.2700458,0.007466316,0.0071269274
1338.0,5.269394,0.0078716995,0.0070335506
1339.0,5.2687173,0.007943988,0.007566762
1340.0,5.268058,0.007995164,0.0075886967
1341.0,5.2674074,0.008269382,0.0070616603
1342.0,5.2667527,0.007966971,0.007015288
1343.0,5.2660856,0.0076158643,0.0073120594
1344.0,5.2653913,0.007585454,0.007083821
1345.0,5.2647295,0.0078604575,0.007672608
1346.0,5.2640905,0.0074757934,0.0074691894
1347.0,5.263445,0.00748049,0.0071910857
1348.0,5.262774,0.007207656,0.006640756
1349.0,5.2621145,0.007873809,0.0071695806
1350.0,5.261445,0.0078969,0.0067934273
1351.0,5.2607875,0.0076001524,0.0066829445
1352.0,5.2601233,0.0069731115,0.007100725
1353.0,5.2594695,0.007053876,0.006641054
1354.0,5.258783,0.0073533533,0.006908047
1355.0,5.258128,0.007581568,0.007016003
1356.0,5.257485,0.007203209,0.006557
1357.0,5.2568207,0.006481135,0.006041086
1358.0,5.2562017,0.007410693,0.0057961703
1359.0,5.2555056,0.007700789,0.005644071
1360.0,5.254813,0.0068058968,0.004488325
1361.0,5.2541227,0.0067406534,0.0054893135
1362.0,5.253436,0.007237983,0.005117786
1363.0,5.2527595,0.006915224,0.0052822707
1364.0,5.252115,0.0071354983,0.00578742
1365.0,5.2515087,0.007607913,0.005779958
1366.0,5.2507906,0.007472074,0.0061415555
1367.0,5.2501125,0.007251811,0.0060304524
1368.0,5.249415,0.007137799,0.006069422
1369.0,5.248712,0.0075386763,0.0060701133
1370.0,5.24803,0.0068887235,0.005816388
1371.0,5.2473373,0.008286131,0.006345081
1372.0,5.246682,0.008107996,0.005574691
1373.0,5.246024,0.0074448464,0.0054138424
1374.0,5.2453513,0.006956339,0.005588007
1375.0,5.2446694,0.0065781116,0.006210172
1376.0,5.243941,0.006273675,0.006876779
1377.0,5.2432647,0.0066646575,0.0064377664
1378.0,5.2426047,0.006646323,0.0059280754
1379.0,5.2419186,0.0065819263,0.0057155965
1380.0,5.2412505,0.006583345,0.005374074
1381.0,5.2406235,0.007040441,0.0061512827
1382.0,5.2399154,0.0071176887,0.006196427
1383.0,5.239259,0.0066035986,0.0062413453
1384.0,5.2385736,0.0068271398,0.0061843037
1385.0,5.237853,0.006036711,0.0063271048
1386.0,5.2371855,0.0066287518,0.006495929
1387.0,5.2365294,0.005975485,0.007713926
1388.0,5.2358565,0.0062700273,0.007495689
1389.0,5.2351885,0.0059260847,0.008195424
1390.0,5.234533,0.005914402,0.007880891
1391.0,5.233837,0.0059060454,0.008053315
1392.0,5.2331605,0.005412114,0.0076065185
1393.0,5.2324843,0.005745089,0.006654799
1394.0,5.2318254,0.006160331,0.0072643757
1395.0,5.23116,0.0067201853,0.0068700435
1396.0,5.230467,0.0060508014,0.006614673
1397.0,5.2297597,0.006216836,0.0067536235
1398.0,5.229094,0.006187439,0.006767976
1399.0,5.2284417,0.005739808,0.00650779
1400.0,5.2277355,0.0064804316,0.006978297
1401.0,5.227065,0.0070035337,0.006947255
1402.0,5.226362,0.0072718025,0.0073341965
1403.0,5.225736,0.0072369934,0.008299256
1404.0,5.225045,0.0073419334,0.008297408
1405.0,5.2243643,0.008151079,0.0074077966
1406.0,5.2237525,0.008305359,0.007039881
1407.0,5.2230344,0.008501744,0.0073879003
1408.0,5.222334,0.00927943,0.007866109
1409.0,5.2216578,0.009202969,0.008183777
1410.0,5.220996,0.0088301655,0.008958137
1411.0,5.220328,0.0089804055,0.007684207
1412.0,5.2196245,0.0086803315,0.007235515
1413.0,5.2189965,0.007607639,0.0067776563
1414.0,5.218313,0.007827794,0.0064585684
1415.0,5.2176237,0.00655328,0.006882012
1416.0,5.2169237,0.0062361956,0.0068810107
1417.0,5.216243,0.006361997,0.0075732707
1418.0,5.215547,0.0063387277,0.007955933
1419.0,5.2148943,0.007519901,0.0077995183
1420.0,5.214217,0.006982708,0.0072959187
1421.0,5.2135506,0.007397997,0.007412517
1422.0,5.212863,0.0068814396,0.007148647
1423.0,5.2121544,0.006517887,0.006965816
1424.0,5.211476,0.0069345357,0.0073460937
1425.0,5.2108016,0.007137048,0.007530081
1426.0,5.210114,0.006562793,0.007199168
1427.0,5.209465,0.0068551777,0.0068199276
1428.0,5.208724,0.006340182,0.0065161586
1429.0,5.2080164,0.006155169,0.005635989
1430.0,5.2073526,0.006304443,0.0061670663
1431.0,5.2066736,0.00645318,0.0062897922
1432.0,5.2059946,0.0064962865,0.005411899
1433.0,5.205336,0.005972004,0.0056016324
1434.0,5.2046413,0.006867123,0.0065038325
1435.0,5.203927,0.0067698597,0.0068169
1436.0,5.2032557,0.007198644,0.0069600344
1437.0,5.202536,0.0067228316,0.007598245
1438.0,5.2018766,0.00663296,0.008071387
1439.0,5.2011576,0.0074541927,0.0069799423
1440.0,5.2004623,0.0070249797,0.00716064
1441.0,5.199803,0.00667727,0.0074964403
1442.0,5.199177,0.0073072673,0.007927775
1443.0,5.198538,0.0070025325,0.0072166324
1444.0,5.197879,0.007745981,0.008008015
1445.0,5.1971927,0.007249308,0.0075537325
1446.0,5.196518,0.0074247597,0.006623757
1447.0,5.1958365,0.008119118,0.0069035413
1448.0,5.1951876,0.007908332,0.0069105267
1449.0,5.1945252,0.0075811744,0.006477797
1450.0,5.1938677,0.0070640803,0.006532633
1451.0,5.193252,0.0066429377,0.0061867237
1452.0,5.1925654,0.005629289,0.0066896556
1453.0,5.1918626,0.006066871,0.00664295
1454.0,5.191162,0.0076181055,0.0063887476
1455.0,5.190471,0.007446873,0.006362915
1456.0,5.189793,0.008021462,0.0061444403
1457.0,5.18912,0.0077732564,0.0064964057
1458.0,5.1884317,0.0076691983,0.0067184805
1459.0,5.187742,0.0073760985,0.006754267
1460.0,5.187026,0.007321072,0.0069600223
1461.0,5.186339,0.007664883,0.0073058964
1462.0,5.1856856,0.007101667,0.00808804
1463.0,5.1850104,0.0069270255,0.007846499
1464.0,5.1843195,0.0072247265,0.008356273
1465.0,5.1836386,0.007228136,0.0076613426
1466.0,5.1829014,0.0070783733,0.007875848
1467.0,5.1822314,0.0069342973,0.007378638
1468.0,5.1815314,0.0066459416,0.0066199303
1469.0,5.1808686,0.007243657,0.0058616637
1470.0,5.1801767,0.006599462,0.0068282126
1471.0,5.179429,0.0058847903,0.0064007877
1472.0,5.1787424,0.005389869,0.0061718943
1473.0,5.178008,0.0054840804,0.005638027
1474.0,5.177291,0.0059399605,0.005790317
1475.0,5.1766176,0.006409156,0.0057528736
1476.0,5.1759443,0.006686735,0.0062532546
1477.0,5.175255,0.0066729425,0.00666033
1478.0,5.1745515,0.006295395,0.0063725947
1479.0,5.1738834,0.006150222,0.006910026
1480.0,5.173214,0.0062708617,0.007448447
1481.0,5.172509,0.0072781444,0.0068599703
1482.0,5.1718445,0.007323432,0.0068546175
1483.0,5.171164,0.0074196695,0.0065394877
1484.0,5.1704774,0.007237315,0.0063890577
1485.0,5.169816,0.0076796534,0.00703702
1486.0,5.169085,0.007499111,0.0073288204
1487.0,5.1684237,0.0072381734,0.007612443
1488.0,5.1677456,0.007781935,0.00825361
1489.0,5.1669846,0.00760324,0.0079951165
1490.0,5.166284,0.007174611,0.007849574
1491.0,5.165559,0.00692395,0.0075468062
1492.0,5.1648455,0.0066151144,0.0071571707
1493.0,5.1641784,0.0051446916,0.006315863
1494.0,5.163475,0.0056701778,0.0066774366
1495.0,5.162794,0.005404544,0.0074873804
1496.0,5.1621046,0.0053718328,0.0067496537
1497.0,5.1614304,0.00549947,0.0075558783
1498.0,5.1607637,0.005560541,0.007726586
1499.0,5.1601067,0.005656564,0.0072589875
1500.0,5.15937,0.006257677,0.007147491
1501.0,5.1586905,0.0063909055,0.0077744247
1502.0,5.157996,0.0069377897,0.007269752
1503.0,5.1573114,0.0073508145,0.0074709775
1504.0,5.156595,0.0071561215,0.007448542
1505.0,5.1558847,0.0074909925,0.0078068497
1506.0,5.1551995,0.007316637,0.0074142455
1507.0,5.15447,0.007030523,0.0075691105
1508.0,5.153798,0.0067360043,0.00777539
1509.0,5.153146,0.007052064,0.007510805
1510.0,5.1524634,0.006381488,0.007827759
1511.0,5.1518145,0.0062329173,0.0072570443
1512.0,5.1511574,0.006399167,0.0074225543
1513.0,5.150442,0.007709384,0.0067840097
1514.0,5.1497197,0.0072009442,0.0067362906
1515.0,5.149029,0.0072862147,0.0071540475
1516.0,5.148342,0.0073986887,0.0071287034
1517.0,5.147603,0.007205546,0.0068302033
1518.0,5.146933,0.006797767,0.0071288943
1519.0,5.146222,0.0069620847,0.0064760805
1520.0,5.1455345,0.0068211197,0.0075490237
1521.0,5.144838,0.006539953,0.008013594
1522.0,5.1441035,0.0072001577,0.007488179
1523.0,5.143428,0.0065060733,0.0073220134
1524.0,5.1427193,0.00665195,0.007401192
1525.0,5.1420403,0.007332444,0.0071898936
1526.0,5.1413445,0.0076324106,0.007153845
1527.0,5.140582,0.0072270157,0.007931376
1528.0,5.139903,0.006661284,0.008220375
1529.0,5.1391916,0.006491554,0.008829391
1530.0,5.1384954,0.0065071583,0.008546853
1531.0,5.1378455,0.0064050555,0.008049917
1532.0,5.1371584,0.0062861918,0.007069409
1533.0,5.1364775,0.0062764287,0.0066467286
1534.0,5.1357927,0.006527996,0.0065292
1535.0,5.135062,0.006609857,0.006351805
1536.0,5.1344085,0.006335914,0.0071471455
1537.0,5.1336293,0.006700182,0.007819975
1538.0,5.1329055,0.006748438,0.0067644953
1539.0,5.132167,0.0072075604,0.0063957213
1540.0,5.131507,0.006882453,0.0072806478
1541.0,5.130782,0.008036697,0.0070215585
1542.0,5.13005,0.0077343583,0.007542229
1543.0,5.129333,0.008442235,0.006621075
1544.0,5.128588,0.0070922016,0.007003403
1545.0,5.127874,0.0075755594,0.00708462
1546.0,5.12717,0.0074620964,0.0076398253
1547.0,5.126458,0.007008386,0.007957041
1548.0,5.1257806,0.006814587,0.00805825
1549.0,5.125039,0.006638455,0.008342648
1550.0,5.1243644,0.0065108775,0.008077657
1551.0,5.123629,0.0061613917,0.0077917455
1552.0,5.1229377,0.006456542,0.007906902
1553.0,5.122214,0.00710814,0.0077475905
1554.0,5.1214585,0.007272816,0.0075689913
1555.0,5.120787,0.0076047657,0.00704211
1556.0,5.120103,0.007569778,0.00685519
1557.0,5.1193786,0.007374716,0.007118678
1558.0,5.118663,0.00682801,0.006774485
1559.0,5.117955,0.0067738295,0.006968117
1560.0,5.1172867,0.007178557,0.007304251
1561.0,5.11659,0.0065029385,0.0074325562
1562.0,5.1158953,0.006406486,0.007515192
1563.0,5.1151624,0.006361234,0.0068084956
1564.0,5.114418,0.005877352,0.0067970515
1565.0,5.1137266,0.0053058625,0.006903422
1566.0,5.1130533,0.005448878,0.007170963
1567.0,5.1123285,0.0051587583,0.0067596436
1568.0,5.111652,0.005271411,0.0070139766
1569.0,5.1109476,0.0051756264,0.0064881085
1570.0,5.1101885,0.005862713,0.0067646503
1571.0,5.10946,0.0061096787,0.006991255
1572.0,5.1087165,0.0062761665,0.0072728517
1573.0,5.108068,0.0061327936,0.0072965743
1574.0,5.1073365,0.006012225,0.0069601894
1575.0,5.10663,0.0059315204,0.0063910247
1576.0,5.105946,0.005723941,0.0062033655
1577.0,5.1052155,0.006332922,0.0062438725
1578.0,5.1044393,0.0058313133,0.00632838
1579.0,5.1037436,0.0056334375,0.006411195
1580.0,5.1029973,0.005952132,0.006326175
1581.0,5.1023054,0.006991601,0.0061642053
1582.0,5.1016273,0.006689274,0.00650419
1583.0,5.1009016,0.0066131353,0.006528127
1584.0,5.1001687,0.0066830753,0.0065105916
1585.0,5.099449,0.006820798,0.0060192943
1586.0,5.0987515,0.005628669,0.0062554716
1587.0,5.0980644,0.005820787,0.006742132
1588.0,5.0973687,0.006131315,0.006630087
1589.0,5.0967073,0.006417191,0.0071274163
1590.0,5.09599,0.0067005754,0.007388413
1591.0,5.0952487,0.006732988,0.006725681
1592.0,5.0944676,0.0071002245,0.007890224
1593.0,5.093708,0.0073468806,0.0067850472
1594.0,5.0929565,0.0070596337,0.007028532
1595.0,5.0922914,0.0065618875,0.0070732115
1596.0,5.0915933,0.0067712544,0.007668066
1597.0,5.0908613,0.0064058066,0.0069657685
1598.0,5.09016,0.006694162,0.007072127
1599.0,5.0894194,0.007152736,0.006558919
1600.0,5.08869,0.006439221,0.006931889
1601.0,5.08797,0.0065743327,0.0073796273
1602.0,5.0872626,0.006642985,0.0067286966
1603.0,5.0865564,0.0068107843,0.0063723447
1604.0,5.0858316,0.006890035,0.006333041
1605.0,5.085154,0.0074440716,0.0066045998
1606.0,5.084456,0.0074187755,0.0062663197
1607.0,5.083781,0.006909013,0.00679692
1608.0,5.083083,0.00636518,0.00744499
1609.0,5.082371,0.0064421534,0.00796696
1610.0,5.0816107,0.0064989687,0.007884133
1611.0,5.080844,0.0056573153,0.007978248
1612.0,5.0801306,0.006011808,0.008444118
1613.0,5.079413,0.006111729,0.008256519
1614.0,5.0786986,0.0060453056,0.007570994
1615.0,5.0780087,0.006325078,0.0076109767
1616.0,5.0773,0.0070931194,0.007958829
1617.0,5.076587,0.008263385,0.007801366
1618.0,5.0758543,0.006936419,0.008014118
1619.0,5.0751266,0.006897366,0.007495868
1620.0,5.0744104,0.007308352,0.0071125627
1621.0,5.073639,0.007632053,0.007335818
1622.0,5.0729294,0.007774496,0.0072731376
1623.0,5.0722,0.007351756,0.0072444677
1624.0,5.071431,0.0077023865,0.007570231
1625.0,5.070698,0.0072882175,0.007850086
1626.0,5.0699663,0.008055615,0.007357943
1627.0,5.069232,0.00846684,0.007202518
1628.0,5.068539,0.0085936785,0.006891978
1629.0,5.0678616,0.007568228,0.0057153343
1630.0,5.067083,0.0075879814,0.0060592294
1631.0,5.066317,0.007691419,0.0061562657
1632.0,5.0656,0.0075825453,0.0066632866
1633.0,5.0649033,0.007360935,0.0065355776
1634.0,5.064229,0.0076761483,0.0062506674
1635.0,5.0634866,0.007969594,0.0060904743
1636.0,5.0627627,0.0077903746,0.0055656554
1637.0,5.06203,0.007890975,0.0060412167
1638.0,5.0612955,0.008186102,0.0061078905
1639.0,5.060544,0.008567465,0.005841756
1640.0,5.059814,0.007802987,0.006468701
1641.0,5.059115,0.007277131,0.006824541
1642.0,5.0583835,0.0068231346,0.0067189215
1643.0,5.0577188,0.0066148518,0.006835425
1644.0,5.057019,0.0070175054,0.005914974
1645.0,5.056334,0.0071308734,0.005904329
1646.0,5.0556383,0.006875551,0.006644964
1647.0,5.0548873,0.0067661405,0.006510937
1648.0,5.054168,0.006808543,0.006033218
1649.0,5.0534286,0.0066889524,0.006571734
1650.0,5.052676,0.006577122,0.0069262623
1651.0,5.0519557,0.0063470243,0.007102585
1652.0,5.051194,0.006027973,0.0072667003
1653.0,5.050454,0.0058213472,0.0068796636
1654.0,5.0497046,0.0062886714,0.00694145
1655.0,5.048998,0.0068339827,0.007198048
1656.0,5.04827,0.006566453,0.007344806
1657.0,5.047515,0.0068991184,0.0076420666
1658.0,5.04671,0.007859719,0.007573986
1659.0,5.045958,0.008153093,0.008125854
1660.0,5.045243,0.007969988,0.0072515965
1661.0,5.0445056,0.007141161,0.00700233
1662.0,5.0437894,0.006883085,0.006427693
1663.0,5.0430965,0.0067968727,0.0068729045
1664.0,5.0423346,0.0065856697,0.0070857285
1665.0,5.041611,0.0069607734,0.006322312
1666.0,5.040901,0.0074401735,0.006182575
1667.0,5.0401773,0.0077519296,0.006562841
1668.0,5.0395117,0.0076573966,0.0062480806
1669.0,5.0387764,0.0070544956,0.0069422247
1670.0,5.0380526,0.0070884107,0.0066628098
1671.0,5.037319,0.006171322,0.007065332
1672.0,5.0365276,0.0064342143,0.0070331097
1673.0,5.035769,0.0071404697,0.0066267014
1674.0,5.035039,0.007374084,0.0069673657
1675.0,5.034283,0.0074011446,0.007082343
1676.0,5.033522,0.006707263,0.008119965
1677.0,5.0328197,0.007138741,0.007269776
1678.0,5.032048,0.007381797,0.0069016693
1679.0,5.031314,0.007277417,0.0069241286
1680.0,5.030559,0.007785511,0.0064359666
1681.0,5.0298414,0.0073525906,0.0065662265
1682.0,5.02911,0.0067091463,0.006670177
1683.0,5.028346,0.0068067433,0.006606209
1684.0,5.0276055,0.0062444927,0.00627414
1685.0,5.0268087,0.0066728354,0.006543732
1686.0,5.0260963,0.007067704,0.006832206
1687.0,5.0253534,0.0070336103,0.00685817
1688.0,5.02463,0.0067445873,0.006282544
1689.0,5.0238233,0.0068292976,0.006099546
1690.0,5.0230155,0.007244098,0.006406963
1691.0,5.0222764,0.007098985,0.0067406297
1692.0,5.021521,0.007878805,0.006680739
1693.0,5.0208254,0.008271838,0.006313729
1694.0,5.0201235,0.008396733,0.006709397
1695.0,5.019406,0.008350635,0.006583297
1696.0,5.018672,0.008179617,0.005926192
1697.0,5.0178757,0.007842446,0.0060732723
1698.0,5.017151,0.00791434,0.006688082
1699.0,5.0164785,0.0076279165,0.0071671605
1700.0,5.0157886,0.00699327,0.0075818063
1701.0,5.015055,0.0066092373,0.0065395357
1702.0,5.0143194,0.0065351725,0.006878042
1703.0,5.013599,0.0068306327,0.0064603686
1704.0,5.0128503,0.0068201423,0.0058963536
1705.0,5.012101,0.007218027,0.0065329075
1706.0,5.011329,0.006794989,0.0064209937
1707.0,5.0105553,0.00703609,0.006148589
1708.0,5.0098014,0.0076069953,0.006527579
1709.0,5.0090876,0.007502341,0.0069200993
1710.0,5.008319,0.007664728,0.005850947
1711.0,5.007592,0.0073866965,0.0060214875
1712.0,5.006798,0.0069460273,0.006014049
1713.0,5.0060782,0.0066453693,0.0061842203
1714.0,5.005311,0.00688771,0.006387091
1715.0,5.0045424,0.0068081496,0.0060018064
1716.0,5.0037966,0.0063272477,0.0054002283
1717.0,5.0030413,0.00652287,0.005781484
1718.0,5.0022283,0.0066576838,0.0061495425
1719.0,5.0014567,0.0066146017,0.0063337446
1720.0,5.000747,0.007061648,0.0065871477
1721.0,5.000042,0.007113397,0.0063385842
1722.0,4.9993105,0.0073393346,0.006865156
1723.0,4.9985743,0.007479131,0.006892896
1724.0,4.9978485,0.0071794866,0.007164431
1725.0,4.997119,0.0066444874,0.007601476
1726.0,4.9963264,0.0069333673,0.007389164
1727.0,4.9956207,0.006780541,0.0073048472
1728.0,4.994857,0.007042289,0.006955087
1729.0,4.994119,0.0074778437,0.006425345
1730.0,4.9933653,0.007030785,0.0064400434
1731.0,4.992643,0.006570709,0.006510973
1732.0,4.9918394,0.0073459623,0.0070023537
1733.0,4.9911003,0.0067647817,0.0068559647
1734.0,4.990391,0.006793785,0.006896722
1735.0,4.9896097,0.0072011114,0.0063858866
1736.0,4.9888334,0.008227373,0.006260657
1737.0,4.988046,0.008019805,0.0068996786
1738.0,4.987266,0.006853306,0.0072736265
1739.0,4.98649,0.0063064336,0.0070677996
1740.0,4.985697,0.0066296337,0.007408321
1741.0,4.9849133,0.006736994,0.007444513
1742.0,4.9842033,0.0061930656,0.0071421266
1743.0,4.983453,0.0060955645,0.007455802
1744.0,4.98275,0.0056702136,0.00765841
1745.0,4.9820113,0.006399977,0.00734576
1746.0,4.9812546,0.0062603713,0.007052767
1747.0,4.980509,0.006584251,0.00663898
1748.0,4.9797444,0.007120502,0.0063300966
1749.0,4.9789634,0.007594025,0.006045711
1750.0,4.9782157,0.0067836405,0.0064236163
1751.0,4.9774513,0.006846654,0.0063685537
1752.0,4.976632,0.0072336076,0.006201816
1753.0,4.975849,0.0070810677,0.005822229
1754.0,4.975072,0.006871688,0.0060141804
1755.0,4.9743547,0.006139779,0.006040287
1756.0,4.973623,0.006391895,0.006320095
1757.0,4.9728365,0.006361115,0.0066809296
1758.0,4.972069,0.006842816,0.006153119
1759.0,4.9712954,0.0065288185,0.0064545274
1760.0,4.9706154,0.0068024755,0.0067562102
1761.0,4.9698396,0.007510853,0.0071943044
1762.0,4.9690676,0.007577467,0.0067715524
1763.0,4.968258,0.007843757,0.0067073107
1764.0,4.9675274,0.0076793907,0.0073115467
1765.0,4.9667916,0.0082920315,0.007228315
1766.0,4.9660053,0.007991552,0.006778455
1767.0,4.965221,0.00710336,0.006948435
1768.0,4.9644585,0.007035935,0.00750705
1769.0,4.9636865,0.007300711,0.0074748276
1770.0,4.962945,0.0068885447,0.0080964565
1771.0,4.962188,0.006628561,0.008466696
1772.0,4.961401,0.006823659,0.0076120854
1773.0,4.9605536,0.006841195,0.0073421123
1774.0,4.9597826,0.007249725,0.0065325974
1775.0,4.959049,0.007917022,0.007118821
1776.0,4.958265,0.007297063,0.007375014
1777.0,4.9574976,0.008002996,0.0074908496
1778.0,4.956745,0.007413745,0.007219696
1779.0,4.956012,0.0070811748,0.0076128244
1780.0,4.9552636,0.007122457,0.0074421405
1781.0,4.95445,0.00716933,0.007072127
1782.0,4.9536414,0.00742017,0.0074837566
1783.0,4.9528747,0.0075737713,0.007873165
1784.0,4.9521103,0.007965827,0.007829905
1785.0,4.951339,0.008054149,0.008160901
1786.0,4.950576,0.007895994,0.008060098
1787.0,4.949893,0.0080842255,0.009231472
1788.0,4.9491606,0.008710956,0.008919096
1789.0,4.9484076,0.008272374,0.009131109
1790.0,4.9476027,0.008117628,0.009358871
1791.0,4.94685,0.008696198,0.008796096
1792.0,4.946059,0.008396173,0.008474839
1793.0,4.9452276,0.0073987963,0.008474934
1794.0,4.944478,0.007175791,0.00817287
1795.0,4.9436235,0.006576121,0.008256865
1796.0,4.942823,0.006379962,0.008296907
1797.0,4.9419947,0.0070284605,0.0086195115
1798.0,4.941231,0.006875038,0.0085306885
1799.0,4.940406,0.007024157,0.008578146
1800.0,4.9396253,0.007325554,0.00848422
1801.0,4.938834,0.007238674,0.008056641
1802.0,4.938076,0.0068617226,0.008683193
1803.0,4.9373317,0.0071239946,0.008298671
1804.0,4.9365683,0.0072154524,0.009007717
1805.0,4.935785,0.007774043,0.009745538
1806.0,4.9350457,0.0075073717,0.009392726
1807.0,4.934209,0.0073807957,0.0081887
1808.0,4.933441,0.0075915577,0.008345008
1809.0,4.932685,0.0073340535,0.007774532
1810.0,4.9319205,0.0068425895,0.0076002716
1811.0,4.931125,0.0066436767,0.00792929
1812.0,4.9303093,0.0062268376,0.007472587
1813.0,4.9295692,0.0060288548,0.0075651407
1814.0,4.9287205,0.0061038495,0.0070406795
1815.0,4.9279165,0.005878174,0.0073834658
1816.0,4.927143,0.0060321093,0.006767607
1817.0,4.926302,0.005828357,0.007267952
1818.0,4.925547,0.005654299,0.00730474
1819.0,4.9248013,0.0064313174,0.0064012646
1820.0,4.9240713,0.0062630414,0.0068553565
1821.0,4.9232144,0.00595932,0.0057815313
1822.0,4.9224424,0.006153786,0.0065712454
1823.0,4.9216466,0.0064599277,0.0061926604
1824.0,4.9208417,0.0067038536,0.0060683014
1825.0,4.9200187,0.0070647,0.0062192557
1826.0,4.9192915,0.005818033,0.006726706
1827.0,4.918539,0.005531633,0.0068404553
1828.0,4.9177885,0.00595696,0.0067531704
1829.0,4.9169316,0.0058985474,0.0063322065
1830.0,4.9161515,0.005420911,0.0055360557
1831.0,4.9154024,0.0063106655,0.006064832
1832.0,4.914656,0.00657438,0.005676985
1833.0,4.913897,0.0066146017,0.0057768347
1834.0,4.91311,0.006697321,0.0065021394
1835.0,4.9123497,0.0068760514,0.0071852566
1836.0,4.9115763,0.0071438313,0.006810534
1837.0,4.910815,0.0072603347,0.006416893
1838.0,4.910018,0.007428515,0.0069669248
1839.0,4.9092703,0.006470275,0.007325423
1840.0,4.908446,0.0052669286,0.0069067953
1841.0,4.9076843,0.005742705,0.0062439083
1842.0,4.90691,0.0058099627,0.0056594014
1843.0,4.906117,0.005647695,0.0060052634
1844.0,4.9053354,0.005794334,0.00585047
1845.0,4.904546,0.0055577755,0.0062353015
1846.0,4.903771,0.00605104,0.0071207047
1847.0,4.9029083,0.0062375427,0.007326746
1848.0,4.902154,0.007110202,0.008049047
1849.0,4.901391,0.0066055534,0.007212305
1850.0,4.9005723,0.0065244674,0.0074898126
1851.0,4.8998313,0.005738914,0.0069660186
1852.0,4.8990335,0.0055713532,0.0071397303
1853.0,4.8982673,0.0061702966,0.006812334
1854.0,4.897525,0.0059471964,0.0061103227
1855.0,4.8967447,0.0059860824,0.0055543543
1856.0,4.8960147,0.005805886,0.005198741
1857.0,4.895141,0.0057023168,0.0053002476
1858.0,4.8943887,0.005545008,0.0057252287
1859.0,4.8936014,0.005089581,0.0057315705
1860.0,4.89276,0.0060106516,0.006120062
1861.0,4.8919477,0.006749487,0.0060958387
1862.0,4.891141,0.0064507723,0.005274272
1863.0,4.89035,0.0070210933,0.0061207293
1864.0,4.889643,0.0073087336,0.006428027
1865.0,4.8888726,0.0067047,0.006790829
1866.0,4.888027,0.0065199733,0.007205081
1867.0,4.887182,0.0069024204,0.0072357296
1868.0,4.886409,0.0069360374,0.007084274
1869.0,4.8856354,0.0067591546,0.0069303513
1870.0,4.8848047,0.0066860677,0.007887137
1871.0,4.883925,0.006516075,0.00805912
1872.0,4.8831153,0.0063247206,0.007683194
1873.0,4.8823695,0.0068512917,0.00805738
1874.0,4.881572,0.0067347884,0.007536697
1875.0,4.8807487,0.0065607904,0.0074666142
1876.0,4.879974,0.006394589,0.008397425
1877.0,4.879245,0.0068511367,0.008280885
1878.0,4.87845,0.006929755,0.008482051
1879.0,4.87763,0.0066383956,0.0077839373
1880.0,4.8768177,0.0065070987,0.007438862
1881.0,4.8760366,0.007282662,0.008220506
1882.0,4.8752937,0.0071849823,0.007097578
1883.0,4.8744783,0.006477845,0.007019198
1884.0,4.8736525,0.006287658,0.00739491
1885.0,4.87281,0.0065677166,0.006779313
1886.0,4.8719697,0.0064646723,0.0068816305
1887.0,4.8711753,0.006855273,0.0069613336
1888.0,4.8703494,0.00738852,0.006635225
1889.0,4.869543,0.008049047,0.006782055
1890.0,4.8687763,0.008030092,0.0066715837
1891.0,4.8679805,0.00785842,0.0067041754
1892.0,4.8671837,0.007422924,0.006715095
1893.0,4.866389,0.0068564652,0.0068261265
1894.0,4.8655653,0.0071306946,0.0071349023
1895.0,4.8648024,0.0070646284,0.007627702
1896.0,4.8640094,0.006911111,0.0074614407
1897.0,4.8632355,0.007248306,0.0077748536
1898.0,4.8624334,0.008067751,0.007467091
1899.0,4.8615923,0.0076159714,0.0070680855
1900.0,4.860757,0.008104217,0.0077032805
1901.0,4.8599305,0.007727933,0.007782817
1902.0,4.8590136,0.0071005225,0.007037282
1903.0,4.8581443,0.007502699,0.0069499016
1904.0,4.857308,0.007195127,0.0068232776
1905.0,4.856517,0.007362521,0.007029903
1906.0,4.855637,0.0070595266,0.0068508387
1907.0,4.8548737,0.006790233,0.007092106
1908.0,4.853993,0.0058560134,0.0077353953
1909.0,4.85313,0.00625397,0.007855344
1910.0,4.852253,0.0068701627,0.008059477
1911.0,4.8514705,0.0069495915,0.007868027
1912.0,4.850612,0.0072191595,0.007702148
1913.0,4.84978,0.0070115207,0.008007586
1914.0,4.848992,0.0064193844,0.008114827
1915.0,4.8481627,0.005750549,0.008982313
1916.0,4.847312,0.006256628,0.008351159
1917.0,4.84647,0.0061031105,0.008694696
1918.0,4.8456163,0.006756723,0.008208692
1919.0,4.844795,0.0070920708,0.0075485827
1920.0,4.843965,0.007176983,0.0073590875
1921.0,4.8431745,0.0073450683,0.0068272115
1922.0,4.842429,0.00700531,0.0066390038
1923.0,4.8416123,0.007824063,0.00622766
1924.0,4.8407907,0.0071936487,0.0070709465
1925.0,4.8399706,0.007760274,0.007423222
1926.0,4.839159,0.0077575566,0.007707536
1927.0,4.8382916,0.007841361,0.007815933
1928.0,4.8374953,0.008629525,0.007384324
1929.0,4.836678,0.009229767,0.0069976808
1930.0,4.8357935,0.0086646555,0.00682466
1931.0,4.8349886,0.008763564,0.0065555694
1932.0,4.8341675,0.008667612,0.0063952566
1933.0,4.833239,0.008973956,0.0066391467
1934.0,4.8323073,0.0090016965,0.0072188615
1935.0,4.8313856,0.008345878,0.0073842406
1936.0,4.830563,0.008028555,0.0072940947
1937.0,4.829721,0.007273662,0.0072387694
1938.0,4.828901,0.006565428,0.0073470236
1939.0,4.828025,0.0072719576,0.006783557
1940.0,4.827216,0.006692195,0.006924832
1941.0,4.8264093,0.0056797266,0.006617618
1942.0,4.8255897,0.005229247,0.00710901
1943.0,4.824758,0.005702698,0.0074290633
1944.0,4.8239164,0.0058169244,0.0069971443
1945.0,4.823135,0.0058045746,0.007950532
1946.0,4.8222227,0.0054250956,0.007854211
1947.0,4.821373,0.005465424,0.008951962
1948.0,4.820549,0.0058830143,0.007813251
1949.0,4.819742,0.0058339597,0.008126974
1950.0,4.818876,0.0060353875,0.007822263
1951.0,4.8179927,0.006408906,0.008008885
1952.0,4.8171563,0.0066976547,0.007860482
1953.0,4.8162775,0.006818044,0.0068162917
1954.0,4.815434,0.006494331,0.007437122
1955.0,4.8146086,0.0063904882,0.007336044
1956.0,4.813758,0.006944537,0.007521105
1957.0,4.812906,0.0068787457,0.0077747107
1958.0,4.8119984,0.007151866,0.007624042
1959.0,4.8111415,0.008149874,0.008425141
1960.0,4.8102846,0.007657826,0.007833111
1961.0,4.809461,0.008212542,0.0087033035
1962.0,4.8086615,0.007888233,0.008479786
1963.0,4.8078256,0.007585728,0.009078598
1964.0,4.806932,0.007077837,0.007919133
1965.0,4.806026,0.0064837458,0.0076460005
1966.0,4.805102,0.006477761,0.0069406508
1967.0,4.8043394,0.006243336,0.0071366667
1968.0,4.803523,0.006852853,0.007194924
1969.0,4.8026853,0.0070595024,0.0073223235
1970.0,4.8018904,0.0072861435,0.0072259307
1971.0,4.8009996,0.006791341,0.007411766
1972.0,4.8001466,0.006880605,0.008454573
1973.0,4.7992706,0.0068195104,0.008734358
1974.0,4.798394,0.0076165916,0.008828652
1975.0,4.79761,0.0076301335,0.00833559
1976.0,4.7966967,0.0072719576,0.0072209476
1977.0,4.795787,0.006851816,0.007365823
1978.0,4.7949476,0.006875479,0.0068138363
1979.0,4.7941236,0.006559217,0.0064603565
1980.0,4.7932444,0.006936133,0.006973505
1981.0,4.7923813,0.007677245,0.006791675
1982.0,4.7915907,0.0077527403,0.0066676615
1983.0,4.790696,0.007764065,0.0069737793
1984.0,4.789852,0.007788837,0.006260133
1985.0,4.7889705,0.008137214,0.0055290936
1986.0,4.7880955,0.007754958,0.0056102513
1987.0,4.787252,0.0077859163,0.0059727193
1988.0,4.786359,0.00794586,0.005845821
1989.0,4.7854605,0.008139384,0.005655527
1990.0,4.7846284,0.008416367,0.0061484217
1991.0,4.783782,0.00858475,0.005738354
1992.0,4.782958,0.008350372,0.005597162
1993.0,4.782134,0.0078625325,0.0060126064
1994.0,4.781337,0.0082613705,0.006153715
1995.0,4.780464,0.0077741505,0.0061799525
1996.0,4.7795463,0.0071371077,0.005907166
1997.0,4.778678,0.0059922696,0.0055701733
1998.0,4.7778153,0.00668118,0.00568943
1999.0,4.7769704,0.0063884137,0.0067360164
2000.0,4.776163,0.0067192554,0.00627141
2001.0,4.775303,0.0071373223,0.006129074
2002.0,4.774478,0.006837475,0.0067294836
2003.0,4.7735457,0.0071401,0.0069104433
2004.0,4.7726293,0.0070640086,0.007456851
2005.0,4.771797,0.0065505267,0.0069776056
2006.0,4.7709084,0.0069926856,0.006357074
2007.0,4.7700725,0.006927395,0.0068593146
2008.0,4.7692537,0.0069175363,0.006573081
2009.0,4.7683816,0.0071920394,0.0071983575
2010.0,4.767498,0.00593735,0.006743622
2011.0,4.7666445,0.0057573197,0.0074035646
2012.0,4.7658052,0.0059464336,0.0068983794
2013.0,4.7648797,0.0066589355,0.0075778724
2014.0,4.76402,0.0064515946,0.007252729
2015.0,4.7630997,0.006341219,0.006789851
2016.0,4.7622023,0.007092619,0.0069480417
2017.0,4.761313,0.0070708157,0.007687473
2018.0,4.7604876,0.0074140667,0.0077682612
2019.0,4.7595916,0.007233417,0.0071406723
2020.0,4.7587357,0.0074497224,0.0070578335
2021.0,4.7578917,0.00766809,0.0071156262
2022.0,4.757037,0.0073729036,0.007103157
2023.0,4.7561417,0.0062904716,0.007402682
2024.0,4.7552214,0.0067029474,0.0071836114
2025.0,4.754304,0.006183541,0.007414818
2026.0,4.7534165,0.005924153,0.0072930455
2027.0,4.7525434,0.006476176,0.0076754093
2028.0,4.751646,0.006176627,0.0076048374
2029.0,4.7507906,0.0056022643,0.0073194383
2030.0,4.749955,0.0062657953,0.006996572
2031.0,4.7491226,0.005676913,0.0069652917
2032.0,4.748182,0.0062235235,0.0064646243
2033.0,4.747339,0.0068981526,0.006370866
2034.0,4.7464285,0.006998873,0.006257248
2035.0,4.745562,0.0063111307,0.006740737
2036.0,4.7447424,0.006561625,0.006564033
2037.0,4.7438536,0.006570554,0.006970787
2038.0,4.7429957,0.006757021,0.0076426505
2039.0,4.742116,0.0071452977,0.0075279
2040.0,4.741229,0.007191944,0.007461846
2041.0,4.740369,0.0067571164,0.007952118
2042.0,4.7395277,0.006245315,0.008013082
2043.0,4.7386513,0.0060116886,0.007710457
2044.0,4.737742,0.006618011,0.0071621775
2045.0,4.7368298,0.0065566776,0.0076699136
2046.0,4.735897,0.0072927475,0.0076293824
2047.0,4.735069,0.006995094,0.007986295
2048.0,4.7341657,0.006825459,0.00811311
2049.0,4.733226,0.0073908446,0.0075870752
2050.0,4.732312,0.006661856,0.006955075
2051.0,4.7314634,0.0068271756,0.0066835284
2052.0,4.7305403,0.007145858,0.0058203577
2053.0,4.7296243,0.0074618817,0.005514109
2054.0,4.7287436,0.0070159673,0.0057914495
2055.0,4.7278647,0.0070525766,0.0059935926
2056.0,4.7269726,0.0069250464,0.005994034
2057.0,4.7261066,0.007638323,0.006079495
2058.0,4.725196,0.008204293,0.006872833
2059.0,4.7243223,0.007414198,0.007156777
2060.0,4.7234025,0.0076848743,0.008017242
2061.0,4.722567,0.0077011585,0.008541584
2062.0,4.7216697,0.0074752094,0.008397162
2063.0,4.720819,0.00815388,0.007923996
2064.0,4.7199197,0.008525491,0.0080437185
2065.0,4.718978,0.007842886,0.007931125
2066.0,4.718071,0.007930791,0.0068639517
2067.0,4.717206,0.008232844,0.0062754513
2068.0,4.7162743,0.008018196,0.006308949
2069.0,4.7153764,0.007558906,0.00620085
2070.0,4.7144747,0.007914519,0.006506288
2071.0,4.7135987,0.008046496,0.006580174
2072.0,4.712676,0.007813823,0.006840682
2073.0,4.71185,0.0074685453,0.006578016
2074.0,4.7109694,0.0076010944,0.0063365577
2075.0,4.7101007,0.0073599936,0.0067644715
2076.0,4.7091737,0.007502198,0.0069468617
2077.0,4.708259,0.007287967,0.0069851875
2078.0,4.707404,0.0073599457,0.0063635944
2079.0,4.706518,0.0076481104,0.0063454867
2080.0,4.70559,0.0077117323,0.00636785
2081.0,4.704645,0.007083678,0.006590581
2082.0,4.7037945,0.007117736,0.0066886307
2083.0,4.7028913,0.0073089004,0.0072380425
2084.0,4.7020507,0.0073507307,0.0066357492
2085.0,4.701177,0.0077338577,0.0067160847
2086.0,4.700332,0.008142555,0.0066462993
2087.0,4.6994143,0.007915842,0.0061287284
2088.0,4.6984267,0.00887196,0.0065399883
2089.0,4.6974564,0.00791055,0.006683302
2090.0,4.696582,0.008206248,0.0065955995
2091.0,4.6957507,0.007750988,0.006056881
2092.0,4.694848,0.0069519044,0.0061880113
2093.0,4.6938934,0.006698334,0.006103122
2094.0,4.6929665,0.0069670556,0.006906271
2095.0,4.692012,0.007564783,0.006894052
2096.0,4.6909842,0.0075010657,0.0073538064
2097.0,4.6900997,0.0077374578,0.0073289513
2098.0,4.6890936,0.0074717524,0.007060039
2099.0,4.688217,0.0070008277,0.007326603
2100.0,4.6872954,0.006462467,0.0069527626
2101.0,4.6863327,0.0067639826,0.0067065954
2102.0,4.685398,0.0069797514,0.006393969
2103.0,4.684479,0.007160163,0.007288754
2104.0,4.6835403,0.0068429946,0.0073903324
2105.0,4.6826644,0.006442523,0.0069685457
2106.0,4.6817074,0.0059980275,0.00671494
2107.0,4.6808066,0.00611074,0.0075395466
2108.0,4.679825,0.0056467773,0.0070159077
2109.0,4.6789274,0.006091642,0.0067510963
2110.0,4.677991,0.0062238337,0.006454182
2111.0,4.677073,0.0065549375,0.0065505863
2112.0,4.676243,0.0069314837,0.0067995787
2113.0,4.6753244,0.0067105293,0.0069024204
2114.0,4.674384,0.005534577,0.006392968
2115.0,4.673472,0.005504048,0.0063447356
2116.0,4.6725874,0.0058588744,0.006694889
2117.0,4.6716757,0.0057707666,0.007511282
2118.0,4.6707582,0.0058317543,0.0074190972
2119.0,4.669819,0.005831218,0.008309471
2120.0,4.6688447,0.0060466407,0.008087886
2121.0,4.6679506,0.0057557104,0.00834012
2122.0,4.666939,0.0059256554,0.008838022
2123.0,4.6659856,0.0061385157,0.008693373
2124.0,4.665101,0.0064497115,0.008282674
2125.0,4.664197,0.006607306,0.0072649955
2126.0,4.66321,0.0063765286,0.006767726
2127.0,4.662259,0.0071455003,0.0075606704
2128.0,4.661382,0.007433665,0.007780564
2129.0,4.66045,0.007515824,0.0074262978
2130.0,4.6595483,0.007585478,0.0074584363
2131.0,4.6585793,0.0066747786,0.006889236
2132.0,4.6575985,0.007267463,0.00635196
2133.0,4.65668,0.0070020678,0.006193042
2134.0,4.655677,0.0071967123,0.0050989627
2135.0,4.6547227,0.008111286,0.0054944158
2136.0,4.653753,0.007915318,0.0061474205
2137.0,4.6527977,0.007370925,0.005986738
2138.0,4.6519213,0.008331394,0.0065428615
2139.0,4.650911,0.008056057,0.0066131116
2140.0,4.6499968,0.008287907,0.0062737344
2141.0,4.6491017,0.008437765,0.006467557
2142.0,4.648116,0.0074719666,0.005903423
2143.0,4.647171,0.007096636,0.0060639023
2144.0,4.646271,0.0069242953,0.005649519
2145.0,4.645336,0.006883955,0.006211245
2146.0,4.644439,0.006411469,0.0072791814
2147.0,4.643485,0.0065231323,0.0070273997
2148.0,4.642558,0.0069962502,0.007566941
2149.0,4.641608,0.0075814007,0.0077908277
2150.0,4.6406627,0.0074100136,0.007624507
2151.0,4.6397705,0.008374656,0.008064115
2152.0,4.6387854,0.0078055263,0.0070514916
2153.0,4.637793,0.008496094,0.0063130734
2154.0,4.6368012,0.0082828645,0.0065991404
2155.0,4.6359005,0.008214367,0.0067810775
2156.0,4.634944,0.008833623,0.006500459
2157.0,4.633887,0.008977473,0.005772221
2158.0,4.63294,0.008768225,0.0059583546
2159.0,4.6319704,0.007194519,0.0066381455
2160.0,4.631052,0.0070427777,0.005739176
2161.0,4.630064,0.0072434903,0.0054576993
2162.0,4.6291194,0.006976771,0.0058157207
2163.0,4.6282015,0.007013309,0.005780661
2164.0,4.6272078,0.0069108605,0.0060393214
2165.0,4.6262293,0.0078001977,0.00629524
2166.0,4.625286,0.007963633,0.0074685095
2167.0,4.624376,0.008483184,0.0074297786
2168.0,4.6234117,0.008594346,0.007974625
2169.0,4.622451,0.008105611,0.0072571756
2170.0,4.621446,0.007843089,0.006979394
2171.0,4.6204557,0.0073937895,0.005769181
2172.0,4.619458,0.0072330236,0.006095171
2173.0,4.618485,0.0069231032,0.0063488483
2174.0,4.617549,0.00705117,0.005744493
2175.0,4.6165876,0.0070266128,0.006190145
2176.0,4.6155624,0.0070180534,0.0065892814
2177.0,4.6146517,0.0066427947,0.0067901253
2178.0,4.613658,0.006386566,0.0075260997
2179.0,4.612765,0.0067730187,0.0077586533
2180.0,4.6117816,0.006653464,0.0077355383
2181.0,4.6108384,0.006846237,0.008565175
2182.0,4.609822,0.0064760325,0.008127141
2183.0,4.6089635,0.0070424913,0.007215726
2184.0,4.607961,0.006612873,0.007605517
2185.0,4.6070104,0.0063820123,0.0072446107
2186.0,4.6061106,0.0067646382,0.0064764856
2187.0,4.605077,0.0073590996,0.006366658
2188.0,4.6041136,0.008279979,0.0069483994
2189.0,4.603114,0.007578826,0.0068035005
2190.0,4.602114,0.007660091,0.007098472
2191.0,4.6011267,0.0067851543,0.007563031
2192.0,4.600194,0.0073259114,0.007905471
2193.0,4.5992303,0.007938802,0.007971084
2194.0,4.5981913,0.0064165713,0.007503271
2195.0,4.5972414,0.006114912,0.00814414
2196.0,4.596282,0.0062457086,0.0076750754
2197.0,4.5952597,0.006448793,0.008377266
2198.0,4.5942907,0.0065603135,0.0091717485
2199.0,4.5933867,0.006525469,0.008656991
2200.0,4.592387,0.006402659,0.008104277
2201.0,4.591392,0.0068591833,0.00811373
2202.0,4.590333,0.006472075,0.0072304965
2203.0,4.5892324,0.005991912,0.006753385
2204.0,4.588279,0.0063629984,0.0067605255
2205.0,4.5872188,0.0066207526,0.006436086
2206.0,4.5862694,0.007007086,0.00622344
2207.0,4.5853076,0.0067606927,0.0064826966
2208.0,4.584228,0.00662719,0.0061713695
2209.0,4.5830994,0.0067274095,0.006261063
2210.0,4.582054,0.00697546,0.006571853
2211.0,4.58113,0.0071257353,0.0068190335
2212.0,4.580151,0.007124567,0.006032872
2213.0,4.5791116,0.006997621,0.0058098435
2214.0,4.578062,0.007211602,0.005537522
2215.0,4.577005,0.007417941,0.006097543
2216.0,4.5759654,0.006743288,0.0065186024
2217.0,4.575022,0.0072348593,0.0070785047
2218.0,4.574074,0.006633842,0.0069947364
2219.0,4.5731664,0.006859803,0.007646465
2220.0,4.572177,0.0071617486,0.007709503
2221.0,4.5712686,0.0068984986,0.007716918
2222.0,4.5702887,0.00777179,0.008006727
2223.0,4.5692906,0.0073897005,0.00901947
2224.0,4.568308,0.0070239664,0.008975839
2225.0,4.5673165,0.007695532,0.008271301
2226.0,4.566306,0.006855929,0.0075871707
2227.0,4.565284,0.006332898,0.007665551
2228.0,4.564278,0.006847012,0.007534921
2229.0,4.5632687,0.0058465125,0.0075561167
2230.0,4.562228,0.005982542,0.007368088
2231.0,4.56125,0.0065892697,0.0068640234
2232.0,4.5602546,0.006381261,0.007060754
2233.0,4.5592246,0.0063334107,0.0073689343
2234.0,4.5581694,0.0062193633,0.007685351
2235.0,4.557183,0.0063151955,0.008253658
2236.0,4.556135,0.006628287,0.008184242
2237.0,4.5551705,0.006507194,0.006930041
2238.0,4.5541134,0.006577599,0.007155061
2239.0,4.5530844,0.0071959374,0.0067259073
2240.0,4.5520926,0.0073266863,0.0066104652
2241.0,4.551103,0.008162022,0.0066428185
2242.0,4.5500884,0.0077527044,0.0069039585
2243.0,4.5490828,0.007697344,0.0076625226
2244.0,4.5481567,0.007586181,0.0074553015
2245.0,4.5470986,0.007157755,0.007980645
2246.0,4.5460806,0.0068069817,0.008043349
2247.0,4.545049,0.00647881,0.007469368
2248.0,4.5439525,0.0065781,0.0072851777
2249.0,4.542944,0.006253612,0.0069572567
2250.0,4.5419326,0.0062197326,0.007493472
2251.0,4.5408974,0.0063949586,0.007456553
2252.0,4.539931,0.0071127177,0.0073543787
2253.0,4.5389733,0.0072255014,0.0068730833
2254.0,4.5379777,0.00687387,0.0066243648
2255.0,4.5369544,0.007087195,0.0064376355
2256.0,4.5358834,0.0071312906,0.006449127
2257.0,4.5348716,0.0077108266,0.0063095093
2258.0,4.5338526,0.007243371,0.0065321205
2259.0,4.532896,0.007050431,0.0066283583
2260.0,4.531951,0.007568407,0.007040882
2261.0,4.5309234,0.007449305,0.0061423182
2262.0,4.5298643,0.007232845,0.005764997
2263.0,4.5288835,0.007188833,0.0058557154
2264.0,4.5279098,0.0069600223,0.005671978
2265.0,4.526886,0.006812358,0.005886304
2266.0,4.525836,0.0061340453,0.006399572
2267.0,4.5248756,0.0060878396,0.006418002
2268.0,4.523812,0.006041753,0.0066957353
2269.0,4.522743,0.0062279343,0.006933272
2270.0,4.521736,0.0063060997,0.0072639706
2271.0,4.520705,0.0062907697,0.0071444274
2272.0,4.5196943,0.0055610063,0.007383096
2273.0,4.518733,0.005539405,0.0068201544
2274.0,4.517694,0.006023586,0.006975174
2275.0,4.516774,0.0058732987,0.0066226483
2276.0,4.5157766,0.0063314675,0.006558752
2277.0,4.514736,0.007227063,0.0060677766
2278.0,4.513761,0.006991553,0.0070011853
2279.0,4.512729,0.0069193123,0.007477832
2280.0,4.5115857,0.0066826106,0.0074371574
2281.0,4.510524,0.0066382885,0.0072728754
2282.0,4.509435,0.006152117,0.007549274
2283.0,4.5084124,0.0064982413,0.0073079825
2284.0,4.5073833,0.0064981105,0.0071992874
2285.0,4.506435,0.0064621093,0.007037282
2286.0,4.505475,0.0067173243,0.006827569
2287.0,4.5043206,0.00714556,0.006111622
2288.0,4.5033007,0.007089925,0.006279707
2289.0,4.502244,0.006618023,0.006975651
2290.0,4.5011797,0.006789851,0.0070687653
2291.0,4.500117,0.0074356557,0.0071679475
2292.0,4.499067,0.007301831,0.0071989535
2293.0,4.497978,0.007367539,0.0072198035
2294.0,4.4969835,0.0070871115,0.0078270435
2295.0,4.4959245,0.0073398114,0.007377052
2296.0,4.49481,0.007355881,0.00751642
2297.0,4.4937487,0.0070943474,0.0070945383
2298.0,4.4926825,0.007353568,0.0073807715
2299.0,4.491603,0.006879878,0.007196796
2300.0,4.490531,0.0072110174,0.0077231405
2301.0,4.4894843,0.0074584484,0.008118236
2302.0,4.488423,0.007402241,0.007013357
2303.0,4.48741,0.007445431,0.0068873046
2304.0,4.486411,0.007135868,0.0068805814
2305.0,4.4853754,0.008242023,0.0065668346
2306.0,4.4842663,0.0077000735,0.0068415403
2307.0,4.4831705,0.0075697065,0.0068485974
2308.0,4.4819837,0.0077113034,0.006652939
2309.0,4.4809437,0.0077063083,0.006981981
2310.0,4.4798627,0.00819583,0.00716064
2311.0,4.478835,0.007922101,0.006523824
2312.0,4.477761,0.0072255135,0.0067934156
2313.0,4.476726,0.007000434,0.0072136046
2314.0,4.4755516,0.0067145466,0.006726265
2315.0,4.4746284,0.006537759,0.006759894
2316.0,4.473584,0.0060178875,0.006870127
2317.0,4.4725423,0.005651617,0.0065981625
2318.0,4.471419,0.005903721,0.0063770413
2319.0,4.4703813,0.0066248537,0.006244755
2320.0,4.4692726,0.0064258813,0.006085992
2321.0,4.4681296,0.0056889653,0.005891395
2322.0,4.467064,0.0061042546,0.0060330867
2323.0,4.4659796,0.006662679,0.0058753015
2324.0,4.464983,0.006381595,0.006061399
2325.0,4.4638796,0.006141937,0.006789899
2326.0,4.4628577,0.0057874797,0.0072525265
2327.0,4.4618,0.0061957836,0.007441235
2328.0,4.460808,0.006080544,0.007472515
2329.0,4.4596663,0.0061984183,0.0069099427
2330.0,4.458692,0.0059325695,0.0077687143
2331.0,4.457626,0.0066242814,0.007686031
2332.0,4.456641,0.0072004558,0.0067555546
2333.0,4.4555616,0.0077130795,0.007120299
2334.0,4.454427,0.0074523212,0.0067653777
2335.0,4.45331,0.006925714,0.0072610257
2336.0,4.452179,0.0068750503,0.0071896673
2337.0,4.451006,0.0071088313,0.0067718388
2338.0,4.449984,0.0064331056,0.0072822096
2339.0,4.4490476,0.006295872,0.0076322793
2340.0,4.448034,0.006486678,0.0070665358
2341.0,4.4468737,0.0063604475,0.0068120123
2342.0,4.445704,0.0063345195,0.006389928
2343.0,4.4446044,0.0064905286,0.0075659156
2344.0,4.443562,0.0063862205,0.007790911
2345.0,4.4424496,0.007399583,0.007416022
2346.0,4.4413614,0.0066004037,0.007523775
2347.0,4.440305,0.0060373307,0.007847476
2348.0,4.439187,0.0063170553,0.0076917885
2349.0,4.4381094,0.0065639974,0.008138454
2350.0,4.4370155,0.005692446,0.008007037
2351.0,4.435937,0.0069785477,0.007879722
2352.0,4.434907,0.0071727512,0.007287049
2353.0,4.4338317,0.0062339664,0.0064512254
2354.0,4.4326644,0.00616405,0.0068729757
2355.0,4.4314566,0.0063364147,0.007120037
2356.0,4.430461,0.005933511,0.0065650465
2357.0,4.4294357,0.006072223,0.006698358
2358.0,4.4282994,0.006475377,0.0067802668
2359.0,4.4271903,0.006030834,0.0065048696
2360.0,4.4261017,0.0066712857,0.006568539
2361.0,4.424995,0.006332469,0.0069248555
2362.0,4.4239936,0.0059243203,0.0069389343
2363.0,4.4228277,0.0060242536,0.006841528
2364.0,4.4217515,0.006243372,0.006842816
2365.0,4.420603,0.006497109,0.0065732957
2366.0,4.419525,0.00662961,0.0067055463
2367.0,4.418383,0.006353593,0.006557226
2368.0,4.417295,0.006539166,0.006739223
2369.0,4.4160986,0.007049799,0.006000233
2370.0,4.414956,0.0076918127,0.0065124272
2371.0,4.4137716,0.008094752,0.006217146
2372.0,4.41262,0.00822376,0.006324029
2373.0,4.4115148,0.008423185,0.007023096
2374.0,4.4103785,0.007840586,0.0067278505
2375.0,4.409237,0.0068608522,0.006513798
2376.0,4.4081087,0.0071863653,0.00662446
2377.0,4.4071054,0.0071573495,0.00679245
2378.0,4.406032,0.007564509,0.0072171567
2379.0,4.4050026,0.0074852942,0.007406771
2380.0,4.403852,0.008101976,0.0074323057
2381.0,4.402792,0.007731676,0.007679629
2382.0,4.401679,0.007580233,0.006971502
2383.0,4.4005737,0.0074811815,0.0069412827
2384.0,4.3994727,0.007944798,0.0068803905
2385.0,4.398321,0.008336401,0.007105923
2386.0,4.397239,0.00839144,0.00673697
2387.0,4.3962603,0.00681051,0.0063154697
2388.0,4.3950844,0.0073174834,0.0067479014
2389.0,4.3940425,0.007546711,0.006571877
2390.0,4.3928156,0.0073635937,0.0064725876
2391.0,4.3915854,0.00726341,0.006296003
2392.0,4.390388,0.007449031,0.0068110703
2393.0,4.3892827,0.0076379897,0.006736958
2394.0,4.3882155,0.007972133,0.0067970157
2395.0,4.387039,0.0069500925,0.0074486732
2396.0,4.385833,0.0069316267,0.0072353124
2397.0,4.3846455,0.006762266,0.0069567203
2398.0,4.3834395,0.007170224,0.0075150966
2399.0,4.382243,0.0072303177,0.007442975
2400.0,4.3811045,0.006932056,0.0066841124
2401.0,4.380056,0.006970823,0.007226193
2402.0,4.378898,0.0066539524,0.0063951015
2403.0,4.3777313,0.0064467667,0.0071889283
2404.0,4.3766303,0.0063949106,0.006530213
2405.0,4.3753943,0.00636574,0.006645036
2406.0,4.3742757,0.0065775393,0.006916511
2407.0,4.373116,0.006167543,0.0076912167
2408.0,4.371999,0.0058059217,0.007400262
2409.0,4.3708205,0.0057986616,0.008046269
2410.0,4.3696675,0.0056201937,0.007713747
2411.0,4.368463,0.005487132,0.0073991893
2412.0,4.367272,0.00562613,0.0073583005
2413.0,4.3661613,0.0056436183,0.0071199536
2414.0,4.3650155,0.0054853084,0.007465112
2415.0,4.363964,0.006007421,0.007049036
2416.0,4.362859,0.006183171,0.006865227
2417.0,4.3616724,0.0065764906,0.0067048073
2418.0,4.360488,0.006819713,0.006953764
2419.0,4.359372,0.007731986,0.007441044
2420.0,4.358204,0.007157564,0.0076747895
2421.0,4.357077,0.0072464226,0.007156479
2422.0,4.3559556,0.006859827,0.007607782
2423.0,4.354767,0.00612036,0.0075615644
2424.0,4.3535814,0.006328845,0.0073645236
2425.0,4.352487,0.0061914204,0.006676185
2426.0,4.351302,0.005976975,0.0066093085
2427.0,4.3500867,0.0061587216,0.0065258266
2428.0,4.348835,0.0059468625,0.0058305142
2429.0,4.347716,0.0061508417,0.0053307414
2430.0,4.3465214,0.0063260556,0.0062276246
2431.0,4.3453817,0.0062853694,0.00675261
2432.0,4.344148,0.0065131187,0.0071274517
2433.0,4.3429956,0.006815088,0.0064791082
2434.0,4.34188,0.0063718436,0.006636846
2435.0,4.340621,0.00652014,0.0066411495
2436.0,4.3393946,0.0063074706,0.007368696
2437.0,4.338273,0.0061056972,0.007665706
2438.0,4.337128,0.0062996866,0.0074054957
2439.0,4.335968,0.0065859198,0.007727289
2440.0,4.334838,0.006658721,0.0075154067
2441.0,4.333633,0.0063874247,0.007054007
2442.0,4.3324547,0.0063492656,0.0070943
2443.0,4.331194,0.0071698786,0.0066658976
2444.0,4.330002,0.006956351,0.0069438457
2445.0,4.328763,0.0074778916,0.0072547914
2446.0,4.3276277,0.0073572635,0.007603252
2447.0,4.3263254,0.0074596405,0.0077078817
2448.0,4.3251405,0.006818569,0.007898378
2449.0,4.3239837,0.006792438,0.008230293
2450.0,4.3227944,0.006564903,0.00840615
2451.0,4.321518,0.0070581795,0.009441411
2452.0,4.3202314,0.0071063875,0.009218109
2453.0,4.3190813,0.007177615,0.009241688
2454.0,4.3177834,0.0066623567,0.008995628
2455.0,4.3166523,0.0071565984,0.008448541
2456.0,4.3154244,0.0074737547,0.007686174
2457.0,4.314189,0.00725956,0.0075531243
2458.0,4.3129325,0.007588911,0.0070931436
2459.0,4.3117914,0.0075817346,0.006834185
2460.0,4.310603,0.007740319,0.0063669444
2461.0,4.3094616,0.0081097605,0.0061829924
2462.0,4.3082047,0.00710206,0.0063779354
2463.0,4.3069534,0.0074042915,0.005814624
2464.0,4.30562,0.0076565025,0.006257498
2465.0,4.3043985,0.007629788,0.0062206862
2466.0,4.303247,0.0074431896,0.006631112
2467.0,4.302085,0.0074855564,0.0069651725
2468.0,4.3009505,0.007916903,0.0074368357
2469.0,4.2996955,0.0074171545,0.0076976777
2470.0,4.298396,0.0065011024,0.0074124695
2471.0,4.2972016,0.0062512397,0.0077628614
2472.0,4.2959604,0.0058187125,0.007733035
2473.0,4.294681,0.0054768445,0.007540417
2474.0,4.2935123,0.005707407,0.0067135096
2475.0,4.292278,0.0062198876,0.007209194
2476.0,4.2909875,0.006044066,0.0072952746
2477.0,4.289809,0.0064312457,0.0071989177
2478.0,4.2885137,0.00746243,0.0072268485
2479.0,4.2873716,0.0074144127,0.0078430055
2480.0,4.2861714,0.0063186167,0.0072407844
2481.0,4.2849293,0.006466997,0.007222152
2482.0,4.2837744,0.006120014,0.0072030425
2483.0,4.2825646,0.005918503,0.007046354
2484.0,4.28132,0.0056965947,0.0069099306
2485.0,4.2801104,0.005291796,0.0070886733
2486.0,4.278868,0.005746007,0.006918502
2487.0,4.277707,0.0058556674,0.0073750974
2488.0,4.2764955,0.0063542486,0.006405306
2489.0,4.2752104,0.007034421,0.0065478086
2490.0,4.2739267,0.00709821,0.007794845
2491.0,4.2727222,0.0071308375,0.008007085
2492.0,4.2715597,0.0062030675,0.0076889517
2493.0,4.270345,0.0060363887,0.0077664377
2494.0,4.269219,0.0064245104,0.007284033
2495.0,4.268033,0.0062731267,0.0077522993
2496.0,4.2668447,0.006533933,0.007620013
2497.0,4.265561,0.00664047,0.00743314
2498.0,4.264399,0.0067952992,0.007705605
2499.0,4.2631483,0.0069881557,0.007830227
2500.0,4.261908,0.0066441773,0.0075600743
2501.0,4.260618,0.0063947914,0.0069648502
2502.0,4.259405,0.0062778234,0.0064581754
2503.0,4.258091,0.006870997,0.0063171624
2504.0,4.256774,0.0071042776,0.00644418
2505.0,4.2554593,0.007975471,0.0057061077
2506.0,4.254258,0.0072829127,0.005862129
2507.0,4.2529836,0.007448101,0.0060749413
2508.0,4.251713,0.007481122,0.0066139577
2509.0,4.250491,0.006968391,0.0070653916
2510.0,4.249404,0.006762004,0.0065919757
2511.0,4.248183,0.006818426,0.007943404
2512.0,4.246862,0.0066974997,0.0078014852
2513.0,4.2456903,0.007224357,0.008540404
2514.0,4.2442904,0.0073997853,0.008504903
2515.0,4.24294,0.007411325,0.008620811
2516.0,4.2416854,0.0069325445,0.008267021
2517.0,4.2404237,0.0063989284,0.007754779
2518.0,4.2391214,0.0060016513,0.00812186
2519.0,4.2377634,0.0064323307,0.007701981
2520.0,4.23649,0.0065371036,0.008339834
2521.0,4.2352242,0.006841743,0.0077248574
2522.0,4.2339725,0.007040477,0.007405615
2523.0,4.232736,0.0065139174,0.0070562484
2524.0,4.231511,0.006242156,0.0071405647
2525.0,4.2301927,0.0064521907,0.0065170527
2526.0,4.228872,0.006656456,0.006393695
2527.0,4.2275114,0.006384802,0.0069643976
2528.0,4.2261786,0.0064723254,0.006402469
2529.0,4.2248993,0.006583071,0.0058382154
2530.0,4.2237153,0.00581156,0.0056708097
2531.0,4.2224817,0.006568885,0.0053905607
2532.0,4.2211747,0.0071718097,0.0053345086
2533.0,4.2199903,0.0072604893,0.0054533957
2534.0,4.2187166,0.007036722,0.005996263
2535.0,4.2175283,0.0076046227,0.0065277577
2536.0,4.2162533,0.007816946,0.0063295127
2537.0,4.2149544,0.00825088,0.006152761
2538.0,4.2138157,0.007486391,0.005598867
2539.0,4.212491,0.0073470236,0.006291521
2540.0,4.211253,0.006727791,0.0061983108
2541.0,4.209961,0.0064723017,0.0062191486
2542.0,4.208542,0.0063623907,0.006341958
2543.0,4.207247,0.0068202973,0.006652093
2544.0,4.2059507,0.0057827113,0.0064587235
2545.0,4.2046175,0.006171882,0.006236625
2546.0,4.203315,0.00650332,0.0068894387
2547.0,4.201974,0.0061163185,0.007195258
2548.0,4.2007227,0.0061038495,0.0070803524
2549.0,4.1994333,0.0067316294,0.0071896673
2550.0,4.1981916,0.006732738,0.006726754
2551.0,4.1967764,0.0066506863,0.006720245
2552.0,4.1955385,0.00633806,0.00662452
2553.0,4.1942086,0.0063845753,0.006616032
2554.0,4.1928673,0.007439959,0.006275916
2555.0,4.191432,0.0071908236,0.006571555
2556.0,4.190061,0.0078067305,0.0061837556
2557.0,4.1888266,0.0074808123,0.006796169
2558.0,4.187368,0.007145405,0.006403518
2559.0,4.1861153,0.0068642856,0.0060622455
2560.0,4.184618,0.0075541497,0.006059146
2561.0,4.1833963,0.007908511,0.0061489223
2562.0,4.182076,0.0071311593,0.006402707
2563.0,4.180619,0.0071061016,0.006465173
2564.0,4.179248,0.0066530826,0.0064970492
2565.0,4.177982,0.0065292837,0.006431234
2566.0,4.176655,0.007230115,0.005973661
2567.0,4.175353,0.0064359186,0.0062333466
2568.0,4.17395,0.0059096455,0.0061354996
2569.0,4.1726484,0.0064810636,0.005972779
2570.0,4.171367,0.007046354,0.006056607
2571.0,4.169974,0.0075438977,0.006150353
2572.0,4.168668,0.007781601,0.0062271357
2573.0,4.167455,0.007339692,0.006484461
2574.0,4.166146,0.006944311,0.006177175
2575.0,4.164801,0.007099581,0.006085074
2576.0,4.163478,0.007519567,0.0065191626
2577.0,4.1621485,0.007202971,0.0066373586
2578.0,4.1608095,0.007123339,0.0066826106
2579.0,4.1595526,0.0075520515,0.0064291717
2580.0,4.158077,0.007960141,0.006013441
2581.0,4.1567802,0.008114743,0.006162286
2582.0,4.1554065,0.0073657036,0.0069449903
2583.0,4.1541486,0.006938922,0.0071297884
2584.0,4.1528163,0.006865299,0.006817472
2585.0,4.1514115,0.0076663615,0.006335354
2586.0,4.150054,0.007776308,0.0067301155
2587.0,4.148793,0.008492398,0.006595075
2588.0,4.1475115,0.0074149845,0.006356275
2589.0,4.1461887,0.0077548027,0.006818056
2590.0,4.1448793,0.00685575,0.007173717
2591.0,4.1435986,0.0083016995,0.0074801682
2592.0,4.142125,0.0081331255,0.007152653
2593.0,4.1407614,0.0072318316,0.007031846
2594.0,4.139403,0.0068715094,0.0071424246
2595.0,4.1380196,0.006634772,0.006719458
2596.0,4.13663,0.006859088,0.0067391754
2597.0,4.135251,0.006343174,0.0067231297
2598.0,4.1338816,0.0069034817,0.0067058564
2599.0,4.1324463,0.0073893545,0.006592107
2600.0,4.130956,0.0073423386,0.00587219
2601.0,4.129613,0.007292223,0.005967903
2602.0,4.1282067,0.007221627,0.0061295507
2603.0,4.126811,0.006865561,0.0066536665
2604.0,4.125367,0.0066143153,0.006479335
2605.0,4.1240487,0.006913805,0.0061073066
2606.0,4.122576,0.006975293,0.005897117
2607.0,4.121215,0.0074088452,0.005922449
2608.0,4.1199737,0.007112658,0.0067371964
2609.0,4.11854,0.007415342,0.0063221096
2610.0,4.117079,0.008121097,0.006950998
2611.0,4.1156416,0.008586014,0.00753088
2612.0,4.1140842,0.008326423,0.007096708
2613.0,4.1126223,0.008256698,0.0071066497
2614.0,4.111159,0.007497656,0.006731534
2615.0,4.109839,0.007453418,0.0068707587
2616.0,4.1084557,0.0074064014,0.0067904354
2617.0,4.1071186,0.007151687,0.0061200857
2618.0,4.1058607,0.0065983892,0.006163371
2619.0,4.1044655,0.007740104,0.005933416
2620.0,4.103063,0.007966054,0.005494237
2621.0,4.10161,0.00766114,0.005813062
2622.0,4.100244,0.007160044,0.005701137
2623.0,4.0989194,0.007202518,0.005675125
2624.0,4.0974417,0.006216383,0.0057197334
2625.0,4.0960298,0.006858754,0.0062437654
2626.0,4.0945454,0.0061066747,0.0066629527
2627.0,4.0932145,0.005544567,0.0058166385
2628.0,4.091861,0.0061801434,0.0061808825
2629.0,4.0903335,0.005698216,0.005865204
2630.0,4.0889673,0.005561149,0.0061937333
2631.0,4.0875497,0.0057547092,0.00623821
2632.0,4.0862074,0.00576818,0.0061289906
2633.0,4.0848713,0.006311917,0.0061458945
2634.0,4.083413,0.006796503,0.0065471292
2635.0,4.082029,0.006094873,0.0064240457
2636.0,4.080606,0.0065981387,0.006556213
2637.0,4.0791817,0.007546556,0.0067816973
2638.0,4.0777,0.006934798,0.0065463185
2639.0,4.0763297,0.007001519,0.006742835
2640.0,4.0747113,0.0073149563,0.0070983646
2641.0,4.0733523,0.007861435,0.007346404
2642.0,4.071798,0.0074142814,0.0070225
2643.0,4.0704856,0.0076445937,0.007434404
2644.0,4.0689535,0.006717217,0.0076809404
2645.0,4.0674872,0.0070521953,0.0077070594
2646.0,4.066149,0.008180427,0.0071492554
2647.0,4.064709,0.007252908,0.0077708485
2648.0,4.0632315,0.0071043847,0.0073509454
2649.0,4.0617967,0.007850754,0.00661428
2650.0,4.0604644,0.007752848,0.0063148974
2651.0,4.059037,0.007903134,0.0068224072
2652.0,4.0575023,0.0070504667,0.007536578
2653.0,4.0559497,0.0072690607,0.0076205134
2654.0,4.054473,0.007185149,0.007573986
2655.0,4.053066,0.0077996016,0.007863033
2656.0,4.051567,0.0066486835,0.0073308824
2657.0,4.050025,0.007357812,0.006582916
2658.0,4.0486526,0.0070060254,0.006341255
2659.0,4.0472097,0.00659343,0.0062535405
2660.0,4.0457697,0.0065423967,0.0062684417
2661.0,4.044379,0.006641376,0.0069136024
2662.0,4.042911,0.007215583,0.0068852543
2663.0,4.0414934,0.0059948205,0.0067869546
2664.0,4.0399003,0.0058746696,0.006815267
2665.0,4.0383635,0.005898857,0.0069490313
2666.0,4.03684,0.006402552,0.006726241
2667.0,4.0353193,0.0068048835,0.006728208
2668.0,4.033843,0.0066556213,0.0065198303
2669.0,4.0321007,0.0070016026,0.006639564
2670.0,4.0306597,0.0064289095,0.0069836616
2671.0,4.0291634,0.006690192,0.0071902154
2672.0,4.0275106,0.0064825537,0.006494379
2673.0,4.025894,0.0063478826,0.0061572194
2674.0,4.0243483,0.0065678596,0.006261444
2675.0,4.0229273,0.0068158386,0.006446302
2676.0,4.021369,0.0079321265,0.0068029286
2677.0,4.0196834,0.008919108,0.0070212362
2678.0,4.018262,0.008867311,0.007150507
2679.0,4.016699,0.008866692,0.0073755383
2680.0,4.015072,0.008464897,0.0069111823
2681.0,4.013685,0.0080006,0.0073706033
2682.0,4.0121775,0.0073643564,0.0077282786
2683.0,4.0107393,0.007242656,0.0075154183
2684.0,4.009324,0.0067124246,0.008130419
2685.0,4.0077643,0.0070044994,0.008790886
2686.0,4.0061936,0.007585621,0.009427106
2687.0,4.004697,0.007199228,0.009872401
2688.0,4.003152,0.0068295,0.007831085
2689.0,4.001671,0.0069759013,0.007824207
2690.0,4.0001707,0.00651294,0.007130551
2691.0,3.998764,0.0066488506,0.00627054
2692.0,3.997313,0.0065140366,0.005895543
2693.0,3.9956584,0.006337893,0.006449878
2694.0,3.99422,0.0058942675,0.006587303
2695.0,3.992682,0.005817926,0.0071656704
2696.0,3.9910865,0.0060816766,0.0074412944
2697.0,3.9895496,0.006015718,0.0072697164
2698.0,3.988031,0.0061468245,0.007329202
2699.0,3.9865003,0.0068807127,0.0069560767
2700.0,3.9851692,0.007269299,0.0070675253
2701.0,3.9837246,0.0071442486,0.0073875547
2702.0,3.9820602,0.0073407413,0.0076943515
2703.0,3.9806068,0.0073413015,0.0075093387
2704.0,3.979147,0.007963693,0.007293868
2705.0,3.97757,0.008485293,0.0076502324
2706.0,3.9759903,0.008577621,0.0074979784
2707.0,3.974498,0.0080431225,0.007161534
2708.0,3.97294,0.007926727,0.007244003
2709.0,3.9714246,0.007951116,0.0071379184
2710.0,3.969841,0.008518254,0.00658716
2711.0,3.9682496,0.00856787,0.0061942698
2712.0,3.9666717,0.0081716655,0.006605792
2713.0,3.9651027,0.008785034,0.0065099
2714.0,3.963546,0.008605028,0.00613848
2715.0,3.9620914,0.008649242,0.006521857
2716.0,3.9605687,0.008138442,0.0064579127
2717.0,3.9590282,0.007917261,0.0063336254
2718.0,3.957512,0.0073149563,0.0068208934
2719.0,3.9559326,0.007410717,0.006502068
2720.0,3.9543393,0.006482291,0.0062078475
2721.0,3.9527843,0.0069875955,0.006374276
2722.0,3.951104,0.0069503067,0.0068413974
2723.0,3.9495587,0.0064804913,0.0065958262
2724.0,3.947951,0.0062069176,0.0067200065
2725.0,3.9462788,0.006999576,0.0063943984
2726.0,3.944727,0.0076408386,0.0063337325
2727.0,3.9430351,0.0076310993,0.0059592007
2728.0,3.941486,0.0070862533,0.0058954954
2729.0,3.9398263,0.006777799,0.006219053
2730.0,3.9383607,0.0069067003,0.0058861375
2731.0,3.9368367,0.006977999,0.0062382696
2732.0,3.9353085,0.00741508,0.006844425
2733.0,3.933728,0.0068562864,0.007932735
2734.0,3.9321022,0.006949258,0.007989025
2735.0,3.9305673,0.006451762,0.0071019293
2736.0,3.9289925,0.0073648333,0.0069642426
2737.0,3.9272633,0.0075686695,0.0067157624
2738.0,3.9257076,0.008057845,0.006787324
2739.0,3.9241948,0.007551384,0.0071022986
2740.0,3.922371,0.007631409,0.007344532
2741.0,3.9207542,0.0072993757,0.00734179
2742.0,3.9190972,0.0069719553,0.008600342
2743.0,3.9175594,0.0074679377,0.008741438
2744.0,3.9159107,0.0075413347,0.008649695
2745.0,3.9143329,0.0070947767,0.008203077
2746.0,3.9126048,0.006584716,0.008140886
2747.0,3.9110756,0.006915295,0.0075489045
2748.0,3.909368,0.0062033655,0.008256924
2749.0,3.9078293,0.006197429,0.0075603486
2750.0,3.906231,0.0063755275,0.0074900864
2751.0,3.9045265,0.0068459036,0.007731986
2752.0,3.9029098,0.0071785212,0.008042455
2753.0,3.9012628,0.006721842,0.0076803803
2754.0,3.899596,0.0064121126,0.007988811
2755.0,3.8978329,0.0061771395,0.0070998548
2756.0,3.8958735,0.006234324,0.0067898273
2757.0,3.894149,0.006862962,0.006781542
2758.0,3.8926194,0.0064081075,0.0066785575
2759.0,3.8911204,0.007081032,0.007299292
2760.0,3.8894303,0.0069288374,0.007285893
2761.0,3.8876777,0.007118392,0.0074721454
2762.0,3.8859715,0.007847274,0.0071679233
2763.0,3.8842816,0.008738327,0.006761146
2764.0,3.8826842,0.009116841,0.0066306116
2765.0,3.8809981,0.009103084,0.0069705723
2766.0,3.8791702,0.008851623,0.0072418572
2767.0,3.8775883,0.007926965,0.0073598265
2768.0,3.8758597,0.0072782515,0.0072350623
2769.0,3.874183,0.007172823,0.0066453577
2770.0,3.872551,0.0068154694,0.0066449284
2771.0,3.870704,0.006356561,0.0071997046
2772.0,3.8690174,0.007035577,0.0073936107
2773.0,3.8672385,0.0060302257,0.0074840426
2774.0,3.865661,0.0067698597,0.006995189
2775.0,3.8639455,0.006936705,0.007680416
2776.0,3.862306,0.0068185925,0.007089436
2777.0,3.8605556,0.0068947314,0.0069165947
2778.0,3.8588233,0.0068965913,0.0068377974
2779.0,3.8570237,0.0075805783,0.0067467215
2780.0,3.855357,0.0076872585,0.006748748
2781.0,3.8539097,0.006944239,0.0067593576
2782.0,3.8522925,0.00702219,0.007011533
2783.0,3.8504798,0.0063304543,0.0069093704
2784.0,3.8487618,0.005722272,0.008236301
2785.0,3.8469944,0.0054126503,0.008107901
2786.0,3.8452294,0.005345142,0.007015181
2787.0,3.8436303,0.0051929713,0.006667459
2788.0,3.8418598,0.0057941675,0.0075390697
2789.0,3.840009,0.005468762,0.007471466
2790.0,3.8382068,0.0062036873,0.007231176
2791.0,3.8364124,0.005640221,0.0077272058
2792.0,3.8347054,0.0056124567,0.008530867
2793.0,3.8329728,0.0057887076,0.008510721
2794.0,3.8313534,0.005988491,0.0076945545
2795.0,3.8296242,0.005757332,0.0073887943
2796.0,3.8278332,0.0058582784,0.00705297
2797.0,3.8260758,0.006269133,0.0067523955
2798.0,3.8242908,0.006316781,0.0070241927
2799.0,3.8225524,0.006824839,0.0069116117
2800.0,3.8208802,0.0073186755,0.0068879365
2801.0,3.8190742,0.0074670194,0.0066674827
2802.0,3.8171768,0.0076689958,0.00630883
2803.0,3.8152347,0.007854437,0.006054616
2804.0,3.8133855,0.006848586,0.0059325933
2805.0,3.8117242,0.0065841675,0.00542779
2806.0,3.8100243,0.0067964555,0.0058723567
2807.0,3.8081708,0.00612005,0.0059977532
2808.0,3.8064086,0.0066974163,0.0065421225
2809.0,3.804665,0.0065418244,0.006236839
2810.0,3.8028514,0.007291031,0.005658245
2811.0,3.8011737,0.006824732,0.005538702
2812.0,3.7994301,0.0067237737,0.0059898733
2813.0,3.7977605,0.0063923956,0.0056628226
2814.0,3.7960796,0.006569326,0.0060855746
2815.0,3.7944043,0.005767417,0.005695057
2816.0,3.7926419,0.006841123,0.0050213337
2817.0,3.7908568,0.007705712,0.005302751
2818.0,3.7891471,0.0075810193,0.005633855
2819.0,3.7873237,0.0075038313,0.0059168814
2820.0,3.7853951,0.0068832636,0.005803621
2821.0,3.7837262,0.007599294,0.0056445478
2822.0,3.7817261,0.0071385265,0.005572343
2823.0,3.780037,0.007396662,0.00517987
2824.0,3.7782395,0.007116437,0.0051740883
2825.0,3.7765305,0.008092189,0.0058981776
2826.0,3.7747421,0.0074321507,0.0066632032
2827.0,3.772834,0.00646131,0.00688349
2828.0,3.7709942,0.006624079,0.0071527003
2829.0,3.7691834,0.0059280517,0.006937802
2830.0,3.7672448,0.006217122,0.0071115135
2831.0,3.765382,0.0058643343,0.0070037367
2832.0,3.7635765,0.006375396,0.00703609
2833.0,3.761736,0.0063467026,0.0070944903
2834.0,3.7599068,0.006482935,0.007133269
2835.0,3.7581356,0.0067672255,0.0069360733
2836.0,3.7564404,0.0069055557,0.0074696066
2837.0,3.7544513,0.0078410385,0.007657719
2838.0,3.7526336,0.0077613117,0.0072030425
2839.0,3.7508564,0.0070848344,0.007140541
2840.0,3.7490852,0.006395185,0.007232332
2841.0,3.747212,0.0070316554,0.007435
2842.0,3.745301,0.0061610104,0.0069592474
2843.0,3.7435348,0.006633401,0.0071500777
2844.0,3.741713,0.0071540596,0.0073637487
2845.0,3.739827,0.0073313117,0.0071244477
2846.0,3.7380173,0.007701397,0.0071316003
2847.0,3.7361064,0.006970358,0.0068403245
2848.0,3.73408,0.0074061034,0.0069679143
2849.0,3.7322476,0.0072179316,0.0067370534
2850.0,3.7303662,0.007692146,0.007507515
2851.0,3.72855,0.0071484684,0.0076249363
2852.0,3.7265487,0.00721215,0.0075432183
2853.0,3.724675,0.007140505,0.007296431
2854.0,3.7228744,0.0071947454,0.0076914667
2855.0,3.72104,0.0070747375,0.0080590965
2856.0,3.7192478,0.007435882,0.008209741
2857.0,3.7173162,0.0070961476,0.0074594854
2858.0,3.71535,0.006915259,0.0075726984
2859.0,3.713302,0.0072112917,0.008142078
2860.0,3.7114391,0.007610345,0.008156264
2861.0,3.7094426,0.008052552,0.0077820183
2862.0,3.7075703,0.008144498,0.0075332164
2863.0,3.705571,0.008637905,0.006783211
2864.0,3.7036939,0.008829045,0.006794274
2865.0,3.7019546,0.0075742006,0.0073305606
2866.0,3.699939,0.0077873827,0.0074327113
2867.0,3.6980786,0.0070035458,0.00709883
2868.0,3.6959643,0.0073266746,0.006594849
2869.0,3.6938064,0.0074784756,0.006394303
2870.0,3.6918907,0.0073268176,0.0059765815
2871.0,3.690014,0.0072865724,0.0068769692
2872.0,3.6880932,0.0065844534,0.0066220043
2873.0,3.6860275,0.0070451377,0.006091988
2874.0,3.6839142,0.00695523,0.006050682
2875.0,3.6820667,0.007544148,0.006203008
2876.0,3.6799865,0.0071642636,0.006180036
2877.0,3.6781344,0.00779891,0.0065428973
2878.0,3.6763024,0.008008277,0.0066305758
2879.0,3.6743455,0.007899535,0.0066288947
2880.0,3.6724567,0.007869613,0.0062080263
2881.0,3.6706188,0.00728296,0.0062936186
2882.0,3.6689293,0.006838226,0.007619095
2883.0,3.6669612,0.006869328,0.007842076
2884.0,3.6650975,0.0066080927,0.008394623
2885.0,3.6630046,0.0063753845,0.008561802
2886.0,3.66108,0.0067700744,0.0077043534
2887.0,3.6590226,0.0072062374,0.0075824857
2888.0,3.657037,0.007752371,0.007290316
2889.0,3.6550033,0.0070649385,0.0065282583
2890.0,3.652969,0.007499409,0.006593907
2891.0,3.651054,0.008119869,0.0063956617
2892.0,3.6490936,0.008273637,0.006766009
2893.0,3.647018,0.0076573016,0.0069169877
2894.0,3.6450355,0.007897913,0.0067815306
2895.0,3.6429534,0.008167123,0.006850028
2896.0,3.6409163,0.007761097,0.0063285353
2897.0,3.638886,0.008075726,0.0068739294
2898.0,3.636851,0.007916391,0.0065145255
2899.0,3.634807,0.0077377437,0.006496894
2900.0,3.6327968,0.0072494866,0.006553924
2901.0,3.6308377,0.0070372103,0.0069815754
2902.0,3.6288102,0.006923437,0.00773623
2903.0,3.6266932,0.006606293,0.0074881194
2904.0,3.6246414,0.0063455226,0.007905399
2905.0,3.6226757,0.005977762,0.00787921
2906.0,3.6206036,0.005920446,0.0077995895
2907.0,3.6184776,0.005510497,0.0073093413
2908.0,3.6164653,0.005307722,0.0069861175
2909.0,3.6144714,0.0059854626,0.007222521
2910.0,3.6123822,0.0059565427,0.0073526027
2911.0,3.610236,0.006537199,0.006821692
2912.0,3.6080425,0.0070992233,0.0069054603
2913.0,3.6060872,0.0073387027,0.006390405
2914.0,3.6039283,0.00837369,0.006299627
2915.0,3.601596,0.007579374,0.006866491
2916.0,3.599585,0.0070607187,0.0072837234
2917.0,3.5975502,0.006660676,0.007513213
2918.0,3.5955703,0.00661881,0.007904184
2919.0,3.5934093,0.0071209194,0.007512295
2920.0,3.5913277,0.0074317576,0.006717825
2921.0,3.5894113,0.007180786,0.006493139
2922.0,3.5873857,0.0068537355,0.006830013
2923.0,3.5853698,0.006750929,0.0067183017
2924.0,3.583207,0.0065118074,0.006746888
2925.0,3.5810325,0.00714314,0.0067509413
2926.0,3.5789428,0.0068299053,0.0064595104
2927.0,3.5767448,0.007242954,0.0068642376
2928.0,3.5746186,0.0071850778,0.0065741776
2929.0,3.5724614,0.0072836517,0.006702149
2930.0,3.570336,0.007500863,0.006127608
2931.0,3.5683258,0.00668118,0.006086874
2932.0,3.566193,0.0069815638,0.0062232492
2933.0,3.5640595,0.007377696,0.0061840294
2934.0,3.5619483,0.006375873,0.0062028645
2935.0,3.5596821,0.0062879445,0.0062502264
2936.0,3.5575497,0.0064647556,0.0067203403
2937.0,3.5553105,0.0069345953,0.006914878
2938.0,3.553152,0.007234645,0.0074226023
2939.0,3.5509906,0.007984078,0.007372844
2940.0,3.5487857,0.00788815,0.0076738237
2941.0,3.5465324,0.008337354,0.0070937993
2942.0,3.5443664,0.008240664,0.006878829
2943.0,3.5423272,0.008612978,0.0067924024
2944.0,3.5399292,0.008817422,0.007970452
2945.0,3.5376694,0.008908749,0.008149123
2946.0,3.5354927,0.009142351,0.008235514
2947.0,3.5333054,0.009187818,0.008130014
2948.0,3.531198,0.009169126,0.0076458217
2949.0,3.5289712,0.009091258,0.00733645
2950.0,3.5266774,0.008932876,0.0069688438
2951.0,3.5242984,0.0097843055,0.007941472
2952.0,3.5220344,0.008286297,0.008541942
2953.0,3.5198789,0.008729363,0.008161878
2954.0,3.517694,0.008688795,0.0071508526
2955.0,3.5152993,0.0090672495,0.0075117946
2956.0,3.5131881,0.008841288,0.0072468044
2957.0,3.5109172,0.008865642,0.0068568112
2958.0,3.5086663,0.008439672,0.0069888234
2959.0,3.5065072,0.008154917,0.007359326
2960.0,3.5043082,0.007358539,0.0070894123
2961.0,3.5021775,0.0070923446,0.0068315626
2962.0,3.5001328,0.007311714,0.006396675
2963.0,3.4979863,0.0068913223,0.006530392
2964.0,3.495737,0.00675925,0.006641543
2965.0,3.4935577,0.0066066384,0.006251049
2966.0,3.4911618,0.0067893504,0.006671226
2967.0,3.488889,0.006579268,0.0063908817
2968.0,3.4865856,0.006771433,0.0067070005
2969.0,3.484148,0.0066992044,0.0070780157
2970.0,3.4817734,0.0067313313,0.006783092
2971.0,3.4795604,0.0063652038,0.0067465664
2972.0,3.4773223,0.0062808157,0.0064343214
2973.0,3.474915,0.005880034,0.006682217
2974.0,3.4726455,0.005814123,0.0069761397
2975.0,3.4701047,0.006042707,0.006133628
2976.0,3.4678674,0.0059452057,0.0064023854
2977.0,3.4655452,0.0061898828,0.0065633655
2978.0,3.4634483,0.0059703947,0.0065404414
2979.0,3.4611442,0.0060349344,0.007564068
2980.0,3.4588337,0.006241548,0.0071104765
2981.0,3.4565678,0.0061775446,0.007014024
2982.0,3.4541488,0.0062473537,0.006118977
2983.0,3.451702,0.0067693233,0.0064222813
2984.0,3.4493358,0.00640105,0.006789637
2985.0,3.4470267,0.006789899,0.006905305
2986.0,3.4445293,0.0067880154,0.0069124103
2987.0,3.442047,0.0076066614,0.005801797
2988.0,3.439579,0.0072944164,0.005754137
2989.0,3.4370492,0.0072063208,0.0057723164
2990.0,3.4347634,0.006456268,0.0057097794
2991.0,3.4322839,0.005996561,0.005029142
2992.0,3.4299006,0.006186855,0.0051281573
2993.0,3.4274783,0.006253624,0.0051829936
2994.0,3.4250915,0.0070825815,0.0054564835
2995.0,3.4226985,0.00818528,0.0058042286
2996.0,3.4203033,0.008396184,0.005720985
2997.0,3.4178925,0.0065258145,0.005473101
2998.0,3.4154956,0.0066464664,0.0054610847
2999.0,3.413108,0.0057103513,0.00579412
3000.0,3.4106624,0.0061003445,0.006027627
3001.0,3.408091,0.0064976336,0.0061379075
3002.0,3.405552,0.007091284,0.00651952
3003.0,3.4030144,0.008052778,0.006886399
3004.0,3.4006495,0.007831955,0.0063600065
3005.0,3.3982193,0.007107365,0.0068015577
3006.0,3.3957226,0.0063767554,0.0066509247
3007.0,3.3933792,0.006711221,0.0058292868
3008.0,3.3910122,0.006860137,0.0057356833
3009.0,3.3884473,0.006808615,0.0059434534
3010.0,3.3859222,0.006925583,0.0061201574
3011.0,3.3835816,0.0067608235,0.0059256554
3012.0,3.3811963,0.0063078403,0.006002903
3013.0,3.3786392,0.005926764,0.005700314
3014.0,3.376136,0.005898571,0.005962491
3015.0,3.3734422,0.0058476925,0.0053655743
3016.0,3.3709311,0.005893183,0.0054872395
3017.0,3.3686504,0.0057589533,0.0060522794
3018.0,3.3663304,0.005488062,0.0060649393
3019.0,3.3638523,0.0058494806,0.0063696625
3020.0,3.3612447,0.005757046,0.006353712
3021.0,3.358659,0.006533289,0.006035173
3022.0,3.3560638,0.006964731,0.0061255097
3023.0,3.3536353,0.0064210175,0.0063800337
3024.0,3.35104,0.006761146,0.0064738514
3025.0,3.3484654,0.0073799016,0.0069322465
3026.0,3.345758,0.007117522,0.0069010495
3027.0,3.343293,0.00719893,0.0073325513
3028.0,3.3409035,0.0073256614,0.00765512
3029.0,3.3383393,0.0075005293,0.0076623918
3030.0,3.3359063,0.007995784,0.007902468
3031.0,3.3333917,0.007930338,0.008157504
3032.0,3.330777,0.007238579,0.008341229
3033.0,3.328315,0.0077936887,0.0075401543
3034.0,3.3255875,0.008157099,0.0071563004
3035.0,3.3230178,0.008738911,0.006816685
3036.0,3.3201675,0.008381558,0.0065113544
3037.0,3.3177154,0.008147371,0.007385147
3038.0,3.3151367,0.007326579,0.00757339
3039.0,3.312429,0.007389116,0.0076769353
3040.0,3.3097618,0.0071791885,0.0078113796
3041.0,3.3070283,0.0074662687,0.007845581
3042.0,3.3043983,0.006917155,0.007427788
3043.0,3.3015313,0.0067594526,0.0071001174
3044.0,3.298848,0.0064124586,0.0073937415
3045.0,3.2962108,0.006526947,0.007301748
3046.0,3.2935033,0.0069042565,0.007157147
3047.0,3.290987,0.006524575,0.007212901
3048.0,3.2882066,0.007132399,0.007981407
3049.0,3.2855275,0.006697333,0.008167398
3050.0,3.2827392,0.006115043,0.00801568
3051.0,3.2798648,0.006293905,0.007854414
3052.0,3.2769592,0.0057864906,0.007738948
3053.0,3.2742977,0.005746865,0.0074102045
3054.0,3.2715936,0.005653143,0.007169509
3055.0,3.2688649,0.0058674337,0.0071036695
3056.0,3.2662296,0.0058559896,0.0073646903
3057.0,3.2633953,0.005973482,0.008392441
3058.0,3.2605472,0.007123935,0.00796963
3059.0,3.2579732,0.00682106,0.007981097
3060.0,3.2553144,0.0069239736,0.008681595
3061.0,3.2526093,0.0072949054,0.008291137
3062.0,3.249871,0.0073432447,0.007953572
3063.0,3.247146,0.0070996406,0.0075083734
3064.0,3.2443016,0.007413375,0.007646489
3065.0,3.2414558,0.007901406,0.00795846
3066.0,3.238526,0.0072117923,0.00791378
3067.0,3.2356956,0.006147695,0.008116734
3068.0,3.232816,0.006608224,0.007800281
3069.0,3.2303238,0.0065838336,0.0074567674
3070.0,3.2273026,0.00712446,0.007029116
3071.0,3.2244835,0.006376219,0.007316804
3072.0,3.2218068,0.00644809,0.0073795915
3073.0,3.2190452,0.0068237423,0.008070612
3074.0,3.21633,0.0064244033,0.007239199
3075.0,3.2135262,0.0072725415,0.0069310428
3076.0,3.2106318,0.007895077,0.006818342
3077.0,3.2077518,0.0076140403,0.0073946835
3078.0,3.2048073,0.007128787,0.007022059
3079.0,3.2018685,0.006896806,0.007826805
3080.0,3.1993587,0.0071686385,0.008081973
3081.0,3.1965005,0.0063283206,0.008273912
3082.0,3.1936786,0.0073557375,0.008489406
3083.0,3.1907413,0.007041037,0.0074577453
3084.0,3.1877542,0.007590294,0.0076147914
3085.0,3.1849754,0.007335341,0.0071867583
3086.0,3.1823125,0.0068471553,0.0074169757
3087.0,3.1791122,0.0063046096,0.0069033382
3088.0,3.1760314,0.006191564,0.0064108013
3089.0,3.1728566,0.0068602324,0.0060641887
3090.0,3.170149,0.0076267244,0.0067335963
3091.0,3.1672454,0.0071943877,0.0060994625
3092.0,3.164216,0.007017374,0.0059821606
3093.0,3.1612153,0.0064651966,0.0064274906
3094.0,3.158152,0.0065680505,0.0059976103
3095.0,3.155258,0.006235981,0.0059536337
3096.0,3.1521573,0.006577897,0.0059494735
3097.0,3.1491234,0.0069487453,0.0056384923
3098.0,3.1460996,0.0069437386,0.00589118
3099.0,3.1433227,0.007181549,0.00577209
3100.0,3.1403751,0.0077590942,0.005678368
3101.0,3.1376395,0.008241892,0.006240201
3102.0,3.134606,0.008189643,0.0059875846
3103.0,3.1316156,0.008483196,0.006215942
3104.0,3.1286607,0.007511246,0.0069180727
3105.0,3.1258237,0.0075325132,0.007133496
3106.0,3.122766,0.006815338,0.0069386484
3107.0,3.119865,0.0058703544,0.0075897695
3108.0,3.116696,0.006272054,0.007673991
3109.0,3.113921,0.0061313272,0.0074990513
3110.0,3.1108608,0.0064638616,0.0077152373
3111.0,3.1079469,0.006586671,0.00826106
3112.0,3.104692,0.006908083,0.0089201685
3113.0,3.101787,0.0071151853,0.008604276
3114.0,3.098709,0.007145929,0.00938158
3115.0,3.0954309,0.0067870496,0.009422505
3116.0,3.0921311,0.008532381,0.008011127
3117.0,3.0890405,0.008554327,0.0070116757
3118.0,3.085988,0.008161986,0.0077238083
3119.0,3.0828977,0.007914579,0.007870054
3120.0,3.0796657,0.008275485,0.0068731187
3121.0,3.076302,0.007931566,0.0064554214
3122.0,3.073193,0.007658827,0.0061478736
3123.0,3.069962,0.007407701,0.0064476132
3124.0,3.0666485,0.007305205,0.0066882847
3125.0,3.0634673,0.0071991207,0.0070115803
3126.0,3.0601952,0.0077899573,0.0073182224
3127.0,3.0568867,0.007416606,0.0073673725
3128.0,3.053752,0.007774973,0.006874108
3129.0,3.05027,0.006672132,0.006513381
3130.0,3.047084,0.0063199876,0.0064733746
3131.0,3.0439186,0.006756413,0.0065732123
3132.0,3.0406146,0.0061036944,0.0065091373
3133.0,3.0373483,0.005873847,0.0070741056
3134.0,3.0339239,0.0059139966,0.0077290176
3135.0,3.0308,0.005912459,0.0073537948
3136.0,3.0274777,0.0059258817,0.006996131
3137.0,3.024181,0.0060436367,0.007214463
3138.0,3.0209613,0.006414545,0.0068072556
3139.0,3.017716,0.0070403693,0.0067084553
3140.0,3.0143323,0.006908953,0.007011807
3141.0,3.0111535,0.0064695952,0.0064101936
3142.0,3.0074356,0.0066820504,0.0061098696
3143.0,3.0041633,0.00686332,0.0060968874
3144.0,3.0009675,0.0065843104,0.006142235
3145.0,2.9976304,0.0068718074,0.0064329626
3146.0,2.994295,0.006299508,0.005972147
3147.0,2.9906895,0.006240523,0.005837941
3148.0,2.987188,0.006716049,0.0059794663
3149.0,2.983968,0.00644995,0.005651176
3150.0,2.9804535,0.0068140747,0.0060385703
3151.0,2.977063,0.006634712,0.0064312816
3152.0,2.973744,0.0070768236,0.0068398593
3153.0,2.970211,0.0070739747,0.0067015765
3154.0,2.9666429,0.006875956,0.0070018293
3155.0,2.9631982,0.0068597198,0.00688777
3156.0,2.959521,0.0067619206,0.0069682957
3157.0,2.9557025,0.006853223,0.0066222074
3158.0,2.9522185,0.007129729,0.0068831565
3159.0,2.9483705,0.007788837,0.0070531843
3160.0,2.944918,0.006975889,0.0063892603
3161.0,2.941378,0.006618214,0.0062276125
3162.0,2.937556,0.006131089,0.00647403
3163.0,2.9338336,0.0063034655,0.006342304
3164.0,2.9302351,0.005629766,0.0065878034
3165.0,2.9264216,0.0058327196,0.0059879897
3166.0,2.9228663,0.0058381436,0.0062713744
3167.0,2.9193778,0.0067397356,0.006586218
3168.0,2.9158814,0.0068295123,0.0057239654
3169.0,2.9120927,0.0069497824,0.0057864664
3170.0,2.908273,0.006628275,0.0058808206
3171.0,2.9045558,0.006703019,0.0059684278
3172.0,2.9007618,0.0066383956,0.0057040215
3173.0,2.8971422,0.0064178705,0.0054205297
3174.0,2.8935149,0.0059171794,0.005400884
3175.0,2.8898594,0.006324792,0.0056646587
3176.0,2.8861992,0.0068391203,0.00545007
3177.0,2.8826785,0.007290101,0.0056041717
3178.0,2.879086,0.0070803165,0.006390965
3179.0,2.875063,0.006759691,0.007233596
3180.0,2.871286,0.0069278954,0.0066097737
3181.0,2.8674927,0.007001507,0.006726682
3182.0,2.8638778,0.0065720915,0.0064712404
3183.0,2.860239,0.006344569,0.006133008
3184.0,2.8563437,0.006142795,0.0061276197
3185.0,2.8525455,0.0065100193,0.006034541
3186.0,2.8488965,0.0067417743,0.0065672994
3187.0,2.844956,0.00663352,0.0071156025
3188.0,2.8408482,0.006614053,0.0071762083
3189.0,2.8370762,0.006416559,0.008167696
3190.0,2.833242,0.005812931,0.008278596
3191.0,2.829013,0.006374431,0.008675146
3192.0,2.8250885,0.006642544,0.008165037
3193.0,2.8211,0.0065241577,0.008311629
3194.0,2.8172538,0.0067233564,0.007837105
3195.0,2.8135617,0.00684191,0.007594836
3196.0,2.8095994,0.007036841,0.008528936
3197.0,2.8057446,0.007316947,0.0075413943
3198.0,2.8018498,0.0067557693,0.007158625
3199.0,2.7977798,0.0072185756,0.00720309
3200.0,2.7936058,0.007631898,0.0071810605
3201.0,2.7895572,0.0072122454,0.007899189
3202.0,2.7854683,0.0067210435,0.007424271
3203.0,2.7814834,0.0062971474,0.007136631
3204.0,2.7778592,0.00710578,0.0074580787
3205.0,2.773666,0.0070478795,0.007797575
3206.0,2.769453,0.006872964,0.007538116
3207.0,2.7656143,0.0070882915,0.007299423
3208.0,2.7616591,0.0073554874,0.0071985126
3209.0,2.757738,0.007371175,0.006621218
3210.0,2.7534535,0.0072864653,0.005902028
3211.0,2.749042,0.007827652,0.006032145
3212.0,2.744796,0.0072737695,0.006297028
3213.0,2.74084,0.007555938,0.006556213
3214.0,2.7368758,0.007994545,0.0068106176
3215.0,2.7326055,0.007933235,0.006387365
3216.0,2.7286086,0.008157182,0.007284367
3217.0,2.724587,0.008323228,0.0071660755
3218.0,2.7206066,0.0077032805,0.006816411
3219.0,2.7163024,0.0073657036,0.0060950876
3220.0,2.7119699,0.0066279173,0.005749786
3221.0,2.7077694,0.0068019507,0.0059797526
3222.0,2.7035737,0.007550299,0.0058575394
3223.0,2.699376,0.007654357,0.005881393
3224.0,2.6950786,0.0074661016,0.0061307787
3225.0,2.6906896,0.006639564,0.0059903027
3226.0,2.6866562,0.0071652294,0.0063478826
3227.0,2.6825223,0.007345843,0.0071690083
3228.0,2.6781182,0.008042919,0.006705725
3229.0,2.6737223,0.008333111,0.0068217753
3230.0,2.6691937,0.008732498,0.0072672963
3231.0,2.6647296,0.008493912,0.007233727
3232.0,2.65992,0.008084059,0.0076360228
3233.0,2.6553473,0.008119905,0.0071549057
3234.0,2.6509387,0.0077369213,0.007063329
3235.0,2.6465619,0.0072275875,0.0074570416
3236.0,2.6420674,0.007506573,0.007059741
3237.0,2.63756,0.007243848,0.007404864
3238.0,2.6331182,0.0073181987,0.0071761487
3239.0,2.6283734,0.0072402954,0.0067515494
3240.0,2.6237347,0.007821584,0.0066562532
3241.0,2.6192431,0.00840075,0.007262194
3242.0,2.614662,0.00796169,0.0076845884
3243.0,2.609942,0.008197999,0.008046305
3244.0,2.6048694,0.007832182,0.00794288
3245.0,2.600295,0.007703698,0.008492661
3246.0,2.5954432,0.007925582,0.0075084926
3247.0,2.5908632,0.007697463,0.007754552
3248.0,2.586141,0.0075274347,0.007234824
3249.0,2.5815682,0.0067908643,0.007001066
3250.0,2.5765939,0.007487178,0.007331061
3251.0,2.5719092,0.00852772,0.0072493195
3252.0,2.566914,0.0077815414,0.0077304123
3253.0,2.562303,0.008006203,0.0077844025
3254.0,2.5574627,0.008077753,0.007855773
3255.0,2.552384,0.007608545,0.0076772096
3256.0,2.5478044,0.0073753595,0.0077754618
3257.0,2.5427978,0.008703494,0.008061004
3258.0,2.5381026,0.008228719,0.007813275
3259.0,2.5332482,0.008423996,0.008047914
3260.0,2.5284524,0.008047914,0.007744515
3261.0,2.5236163,0.0074869515,0.007107687
3262.0,2.5189986,0.00823133,0.00665977
3263.0,2.5139425,0.007625389,0.0063384413
3264.0,2.5086987,0.006989336,0.006625521
3265.0,2.503698,0.007737696,0.0056594014
3266.0,2.4985301,0.0071458695,0.0052898526
3267.0,2.4930701,0.007117593,0.005976939
3268.0,2.487997,0.0061701657,0.006240678
3269.0,2.4829414,0.006685233,0.007209742
3270.0,2.4777377,0.0060830354,0.00667845
3271.0,2.4724798,0.005653596,0.0070979
3272.0,2.467726,0.0058490755,0.006968093
3273.0,2.462675,0.0059714317,0.007636392
3274.0,2.4574075,0.0054255603,0.008038354
3275.0,2.4521594,0.005453706,0.007898474
3276.0,2.447158,0.005586219,0.0073282598
3277.0,2.44191,0.0053962944,0.007361436
3278.0,2.43633,0.005846524,0.0074945926
3279.0,2.4314456,0.00562613,0.007090545
3280.0,2.4262486,0.0059378506,0.006738293
3281.0,2.4210048,0.007505429,0.0071271895
3282.0,2.4153738,0.008485663,0.0064967396
3283.0,2.4100463,0.007735717,0.006481302
3284.0,2.4050412,0.0073584677,0.0060281875
3285.0,2.400169,0.008272624,0.006559038
3286.0,2.3949876,0.008375704,0.00618639
3287.0,2.3892102,0.0073661925,0.005752957
3288.0,2.3837426,0.0074918987,0.006022108
3289.0,2.378571,0.007797897,0.0057501197
3290.0,2.3732705,0.008361352,0.0058754086
3291.0,2.3679156,0.008862329,0.0056619644
3292.0,2.3623185,0.008038223,0.006127727
3293.0,2.3569722,0.007385087,0.0063136937
3294.0,2.3513935,0.007781756,0.0067458153
3295.0,2.3457863,0.0071008326,0.007222307
3296.0,2.3402522,0.0070411325,0.007013023
3297.0,2.3346467,0.0067205667,0.006972909
3298.0,2.329041,0.007067704,0.007509482
3299.0,2.3237243,0.007021594,0.007859493
3300.0,2.3180442,0.007123375,0.007841408
3301.0,2.3121052,0.007024944,0.008670795
3302.0,2.3059087,0.0072224974,0.0087327715
3303.0,2.2999237,0.0075069787,0.008800996
3304.0,2.2941308,0.0070521114,0.008358168
3305.0,2.2878728,0.0070929406,0.008357739
3306.0,2.2819376,0.0065215705,0.007855129
3307.0,2.2761433,0.006537461,0.00777688
3308.0,2.2705772,0.006890571,0.0072230934
3309.0,2.2645423,0.0071926834,0.006944573
3310.0,2.258432,0.0076458333,0.0065544485
3311.0,2.252208,0.007489705,0.0069334866
3312.0,2.2460327,0.006667018,0.0070667146
3313.0,2.2397885,0.0062453626,0.007300234
3314.0,2.2330308,0.0061086537,0.007550359
3315.0,2.2265296,0.0061903833,0.006624377
3316.0,2.219747,0.0058811544,0.006182611
3317.0,2.2133095,0.005893624,0.006412542
3318.0,2.2066407,0.0060228584,0.007069385
3319.0,2.1999848,0.0064529777,0.0075986744
3320.0,2.1933186,0.0064721704,0.00676738
3321.0,2.1868567,0.006903863,0.0077135563
3322.0,2.180541,0.007134485,0.00717932
3323.0,2.1735537,0.007784414,0.008152187
3324.0,2.1669567,0.0068099736,0.007968128
3325.0,2.1602075,0.006552839,0.007900273
3326.0,2.1534057,0.006759107,0.0073180557
3327.0,2.1465547,0.006642139,0.007123065
3328.0,2.13981,0.006957567,0.007095349
3329.0,2.1334589,0.006857908,0.0067821504
3330.0,2.1269326,0.007473111,0.007552934
3331.0,2.1202388,0.008267283,0.007474554
3332.0,2.1129093,0.008771002,0.007468283
3333.0,2.1065326,0.008480096,0.007539225
3334.0,2.0990016,0.008312916,0.008398628
3335.0,2.0917213,0.007555723,0.007915998
3336.0,2.0849597,0.007744563,0.007344222
3337.0,2.0775747,0.0069992305,0.0069051026
3338.0,2.0706372,0.006982255,0.006411028
3339.0,2.0633588,0.0071959854,0.006018579
3340.0,2.0558314,0.007087874,0.0067462684
3341.0,2.0482495,0.007922935,0.0071554063
3342.0,2.0410004,0.007876361,0.0062894225
3343.0,2.0337827,0.00787878,0.006573975
3344.0,2.0263615,0.008146906,0.0068335175
3345.0,2.0189087,0.007732439,0.00691545
3346.0,2.011611,0.0069906237,0.0073346137
3347.0,2.0040488,0.0071231844,0.0069835423
3348.0,1.9967476,0.0074920775,0.006183231
3349.0,1.9897617,0.0071814777,0.0070421933
3350.0,1.9824257,0.007934272,0.006717312
3351.0,1.9747493,0.008592176,0.0064353347
3352.0,1.9673626,0.007889902,0.0067478893
3353.0,1.9599168,0.00793798,0.007475746
3354.0,1.9521446,0.0072300313,0.008189416
3355.0,1.9440578,0.006788981,0.007896495
3356.0,1.9359446,0.0072280644,0.0076649426
3357.0,1.9283473,0.0070824744,0.006982565
3358.0,1.9207928,0.0068256496,0.00677886
3359.0,1.9130056,0.006089377,0.0064429045
3360.0,1.9050217,0.006462383,0.006189072
3361.0,1.8965458,0.0065176846,0.0068985345
3362.0,1.8889033,0.0063309907,0.006640279
3363.0,1.880415,0.0059783338,0.007528293
3364.0,1.8718754,0.0063706758,0.0076034665
3365.0,1.8637352,0.0062047006,0.0071505783
3366.0,1.854661,0.0062162043,0.0075309277
3367.0,1.8464024,0.0066645383,0.0076934574
3368.0,1.8379812,0.006641102,0.007544267
3369.0,1.8292663,0.006555724,0.008387876
3370.0,1.82118,0.006539786,0.0071525215
3371.0,1.812754,0.0068347333,0.007547629
3372.0,1.8038042,0.0068070055,0.00759958
3373.0,1.7949352,0.0067979335,0.007434547
3374.0,1.786259,0.006676054,0.007365358
3375.0,1.7773287,0.0068893554,0.00710392
3376.0,1.7686741,0.0065472126,0.007423663
3377.0,1.7596136,0.006982756,0.0069907545
3378.0,1.7515036,0.0070020915,0.0068432093
3379.0,1.7429974,0.006152165,0.0077230097
3380.0,1.7342281,0.006105268,0.008424056
3381.0,1.7248919,0.0063935043,0.008163142
3382.0,1.7156162,0.007310963,0.0075604795
3383.0,1.7065499,0.00740726,0.006965697
3384.0,1.6971395,0.00789988,0.0068840384
3385.0,1.6873333,0.008475495,0.007600248
3386.0,1.6790247,0.007978523,0.007201302
3387.0,1.6699654,0.008446539,0.007553828
3388.0,1.660743,0.0077767014,0.007319999
3389.0,1.6517124,0.007466686,0.0065286756
3390.0,1.641807,0.006858778,0.0065270304
3391.0,1.6316227,0.0069040894,0.0069791437
3392.0,1.6210464,0.00738734,0.0071415426
3393.0,1.6108274,0.00818063,0.0072270273
3394.0,1.6005085,0.007926774,0.0067115305
3395.0,1.5898564,0.008293152,0.006857383
3396.0,1.579718,0.008888185,0.0068528415
3397.0,1.56939,0.008455944,0.0061299563
3398.0,1.5590003,0.007999778,0.0066996454
3399.0,1.5489138,0.008796513,0.0070329546
3400.0,1.5386387,0.007944477,0.006806028
3401.0,1.5282072,0.009256447,0.0068597435
3402.0,1.5173228,0.008907402,0.0065263035
3403.0,1.507139,0.00920626,0.0073012947
3404.0,1.4955894,0.008416581,0.007241988
3405.0,1.4845123,0.008390164,0.0076194284
3406.0,1.4739282,0.008651817,0.008280134
3407.0,1.4625012,0.008536756,0.0091122985
3408.0,1.451903,0.008902336,0.008475041
3409.0,1.4403381,0.008576358,0.0074834465
3410.0,1.4294316,0.008052123,0.007513964
3411.0,1.4177475,0.008005726,0.0073719383
3412.0,1.4065593,0.008241737,0.006925774
3413.0,1.3948047,0.008368313,0.007251191
3414.0,1.3820541,0.0083730575,0.0075969934
3415.0,1.370103,0.008017087,0.00726279
3416.0,1.3571125,0.007864523,0.007132447
3417.0,1.3448946,0.008018469,0.0071895123
3418.0,1.3325233,0.007860959,0.007977402
3419.0,1.3197874,0.008043003,0.008878076
3420.0,1.3068926,0.008739603,0.008219826
3421.0,1.2939953,0.008452189,0.007810223
3422.0,1.2804823,0.008655178,0.0076119304
3423.0,1.2687175,0.007835018,0.008891379
3424.0,1.2557977,0.0076887845,0.00892297
3425.0,1.2428274,0.0061673285,0.008554411
3426.0,1.2300466,0.0062777996,0.0083397385
3427.0,1.217675,0.0066016316,0.0075802803
3428.0,1.204881,0.0068088532,0.00801177
3429.0,1.1919546,0.0060198545,0.007705927
3430.0,1.179476,0.0067603826,0.0065956237
3431.0,1.1657317,0.0070863604,0.006626427
3432.0,1.1541319,0.007068956,0.007117343
3433.0,1.1419067,0.006516886,0.007884192
3434.0,1.1285598,0.006571877,0.008222545
3435.0,1.1135384,0.0063317656,0.008270467
3436.0,1.1000109,0.006276393,0.008495534
3437.0,1.0858063,0.006452644,0.008099687
3438.0,1.0726734,0.006725156,0.007057297
3439.0,1.0584238,0.0065621375,0.0071274997
3440.0,1.0445784,0.0066498755,0.007927048
3441.0,1.0298445,0.006576252,0.0076421737
3442.0,1.0141822,0.00693928,0.007728851
3443.0,0.9989538,0.0065431716,0.0077988147
3444.0,0.9853566,0.0069048284,0.0070552705
3445.0,0.9725849,0.007709825,0.0071852086
3446.0,0.9577004,0.00733217,0.00717746
3447.0,0.9444979,0.0073498725,0.0077667
3448.0,0.9309845,0.0076767085,0.0075425506
3449.0,0.91761494,0.0070748925,0.007544422
3450.0,0.9033247,0.0064178584,0.0066314936
3451.0,0.8900895,0.0069002984,0.0073311566
3452.0,0.8748785,0.006973696,0.0064893602
3453.0,0.8603867,0.006417179,0.006941593
3454.0,0.8459238,0.006567919,0.006692314
3455.0,0.8311178,0.006396043,0.0069271564
3456.0,0.8173124,0.0066904426,0.0058387993
3457.0,0.8016651,0.006816375,0.006531191
3458.0,0.78731537,0.0066059707,0.0072182775
3459.0,0.7730049,0.0070052026,0.007148683
3460.0,0.75913304,0.0072473646,0.006853342
3461.0,0.7447041,0.0072045447,0.007129526
3462.0,0.7311448,0.0071910145,0.0072286963
3463.0,0.7173431,0.0074258447,0.0071281553
3464.0,0.7032873,0.006712985,0.0066290735
3465.0,0.6895579,0.0066901804,0.0065357564
3466.0,0.6771099,0.006585443,0.0063524484
3467.0,0.66163945,0.0063086273,0.0075217606
3468.0,0.64782757,0.0058457134,0.007831204
3469.0,0.6328228,0.0058832048,0.008178091
3470.0,0.6199471,0.0063739656,0.00864805
3471.0,0.60581505,0.0065874457,0.007655454
3472.0,0.5918766,0.0068017603,0.00818907
3473.0,0.5770716,0.0064201476,0.0069455383
3474.0,0.56526357,0.006560707,0.0068146707
3475.0,0.5530121,0.006756115,0.0067918063
3476.0,0.53938425,0.0064461706,0.006284463
3477.0,0.5269723,0.0061866166,0.00616951
3478.0,0.5135884,0.0064036013,0.0058947564
3479.0,0.50043476,0.0059073446,0.006044519
3480.0,0.48703894,0.006228554,0.006061959
3481.0,0.4732403,0.0061362507,0.005368459
3482.0,0.4588231,0.0067691207,0.0056894184
3483.0,0.44591776,0.0069640875,0.0059726834
3484.0,0.43287492,0.0074971197,0.0061627505
3485.0,0.42067647,0.0067449333,0.005704439
3486.0,0.40767685,0.0073237894,0.005955505
3487.0,0.39476624,0.007125986,0.005308354
3488.0,0.38233805,0.007402146,0.005480063
3489.0,0.37118083,0.007631707,0.005773008
3490.0,0.35977682,0.0076984046,0.0054246425
3491.0,0.34768167,0.0074526193,0.005888784
3492.0,0.33790126,0.00720675,0.0059529543
3493.0,0.32560378,0.0073638437,0.0067734
3494.0,0.31357858,0.0069272397,0.0076351045
3495.0,0.30374432,0.007011068,0.007256937
3496.0,0.2933949,0.0070684673,0.007316983
3497.0,0.28373826,0.006602359,0.00701406
3498.0,0.27447498,0.006940854,0.0069395425
3499.0,0.2648188,0.0070334673,0.0071481704
3500.0,0.25422254,0.0061951997,0.0070649264
3501.0,0.24574551,0.0054638265,0.0071597816
3502.0,0.23537056,0.0051528094,0.0077317953
3503.0,0.22755775,0.0056345104,0.0077183484
3504.0,0.21855517,0.005865693,0.007810903
3505.0,0.21086076,0.0066825626,0.007180333
3506.0,0.20277429,0.007021308,0.007076335
3507.0,0.19371657,0.0074431896,0.0067751766
3508.0,0.18585482,0.00775249,0.006459105
3509.0,0.17859466,0.006870282,0.0066460012
3510.0,0.17032354,0.007491827,0.0070206523
3511.0,0.16286089,0.00739156,0.0070958496
3512.0,0.15574427,0.0072112205,0.006947982
3513.0,0.14788751,0.007418871,0.007744205
3514.0,0.14232716,0.007670021,0.0072975038
3515.0,0.13543221,0.007827222,0.0074321986
3516.0,0.12958014,0.0072574853,0.0069347024
3517.0,0.12292025,0.006588268,0.007049656
3518.0,0.11749597,0.0070829154,0.007562554
3519.0,0.11297594,0.00711087,0.0068271756
3520.0,0.10877477,0.0071422933,0.0072955727
3521.0,0.10385406,0.0071287034,0.0067649125
3522.0,0.0981762,0.0076006413,0.0073196767
3523.0,0.09343691,0.0072508813,0.006703234
3524.0,0.08968202,0.007258904,0.0067577837
3525.0,0.084996425,0.0072990297,0.0072930814
3526.0,0.079096355,0.0065653203,0.007092404
3527.0,0.07524165,0.006420207,0.0071776034
3528.0,0.07156644,0.0062662126,0.0069728256
3529.0,0.0680031,0.0067943335,0.007571125
3530.0,0.063826725,0.007529652,0.0074617267
3531.0,0.06095978,0.006897986,0.007190061
3532.0,0.05741354,0.006563091,0.008152401
3533.0,0.0546283,0.00660826,0.008085012
3534.0,0.050991572,0.006418598,0.008030581
3535.0,0.047654737,0.0072230934,0.008565808
3536.0,0.044558384,0.006606221,0.008592534
3537.0,0.042403005,0.0068824887,0.008228779
3538.0,0.040080927,0.00697695,0.008616316
3539.0,0.038536083,0.007336104,0.0084441425
3540.0,0.03683587,0.007693231,0.007967889
3541.0,0.034416817,0.0071085454,0.007094574
3542.0,0.032940127,0.006950581,0.007142675
3543.0,0.031065714,0.0068162084,0.0070167305
3544.0,0.028645372,0.0073137404,0.007003343
3545.0,0.027244676,0.0071652057,0.0067929504
3546.0,0.025776077,0.007926512,0.0068487287
3547.0,0.0250041,0.0069991588,0.0069303513
3548.0,0.023834717,0.0064134123,0.0060804607
3549.0,0.021974932,0.007148397,0.0068119885
3550.0,0.020281136,0.0071783066,0.006319714
3551.0,0.01989615,0.0067172647,0.006911278
3552.0,0.019268489,0.007605803,0.0075761555
3553.0,0.019089818,0.0074061393,0.007462335
3554.0,0.017527139,0.007750809,0.006769538
3555.0,0.017317485,0.007186651,0.0069130063
3556.0,0.01641208,0.0072095036,0.0063109873
3557.0,0.015017891,0.006994891,0.00633899
3558.0,0.014650631,0.0070914747,0.006023216
3559.0,0.013851178,0.007616508,0.0063109873
3560.0,0.013603115,0.007361102,0.006643212
3561.0,0.01239003,0.007987249,0.0070132376
3562.0,0.011666643,0.0072392346,0.0072273375
3563.0,0.011346901,0.007190764,0.007388127
3564.0,0.010451758,0.007226384,0.006681025
3565.0,0.010655725,0.007212341,0.006569016
3566.0,0.010623848,0.006895351,0.0070216656
3567.0,0.00913285,0.006175029,0.007616508
3568.0,0.009217108,0.006630647,0.0073731663
3569.0,0.008793592,0.0070912363,0.0068951845
3570.0,0.008732652,0.0066707255,0.006971085
3571.0,0.008439076,0.0065316437,0.00638417
3572.0,0.008582425,0.006298101,0.0056445478
3573.0,0.0090530515,0.0068370937,0.005805564
3574.0,0.009089363,0.0061582206,0.006024766
3575.0,0.008283829,0.0067499517,0.006162584
3576.0,0.008131015,0.007101393,0.005861044
3577.0,0.008524299,0.006584215,0.006292641
3578.0,0.008454788,0.0069541335,0.0063341022
3579.0,0.0083269,0.007232976,0.006406748
3580.0,0.008496404,0.006776893,0.0060076835
3581.0,0.008070076,0.007195294,0.0068519833
3582.0,0.007835043,0.007831884,0.007007825
3583.0,0.007358885,0.008290875,0.00752573
3584.0,0.007960463,0.008310771,0.007862913
3585.0,0.008587027,0.00830586,0.0077484488
3586.0,0.008537173,0.0079252,0.006798303
3587.0,0.008553076,0.00825535,0.0077713965
3588.0,0.008208727,0.0067555783,0.007811165
3589.0,0.008050132,0.0069043995,0.007203388
3590.0,0.007998693,0.0067214845,0.006555164
3591.0,0.008400559,0.006990659,0.0068253875
3592.0,0.0078931805,0.00764879,0.0065752985
3593.0,0.007675731,0.007291353,0.006563711
3594.0,0.007483959,0.008383095,0.006298435
3595.0,0.007441831,0.007742393,0.0066131474
3596.0,0.008068323,0.0076352833,0.006918299
3597.0,0.007770717,0.00709641,0.0065322993
3598.0,0.007620013,0.007101834,0.00664829
3599.0,0.007238269,0.0065502403,0.0071803927
3600.0,0.0075035095,0.0073410394,0.0070760967
3601.0,0.007810819,0.007335591,0.0064394
3602.0,0.0076532243,0.006471229,0.006211412
3603.0,0.006986761,0.0063637495,0.006248283
3604.0,0.0071407557,0.007574284,0.007005322
3605.0,0.0071098683,0.007060528,0.0066037653
3606.0,0.007897913,0.006731367,0.0069170953
3607.0,0.0074942587,0.0061521768,0.007483804
3608.0,0.007687199,0.005807495,0.0073114275
3609.0,0.007847691,0.0062501905,0.00734247
3610.0,0.00814327,0.0068381308,0.0069570662
3611.0,0.007742333,0.0063511133,0.007600379
3612.0,0.007924521,0.006406856,0.007863009
3613.0,0.0071109654,0.0068932297,0.008087575
3614.0,0.006807172,0.006433606,0.007875633
3615.0,0.0069734333,0.006162703,0.008044327
3616.0,0.006887424,0.0061586737,0.0072740912
3617.0,0.007161057,0.0059527396,0.006953013
3618.0,0.007604301,0.00543952,0.0064721825
3619.0,0.007488346,0.006512332,0.0069987057
3620.0,0.007831645,0.0057569505,0.0076459767
3621.0,0.0075642345,0.006367409,0.007279801
3622.0,0.00703063,0.006852639,0.007212937
3623.0,0.006890714,0.0063855173,0.0068509937
3624.0,0.006836772,0.006911802,0.0066844583
3625.0,0.006822443,0.006621301,0.007476115
3626.0,0.00741204,0.006690991,0.007395053
3627.0,0.0076551912,0.007190359,0.007132447
3628.0,0.0073779942,0.007221413,0.0066514253
3629.0,0.0068109273,0.0072084665,0.0067933677
3630.0,0.006795466,0.006677425,0.007158899
3631.0,0.0071647405,0.0065120817,0.007844317
3632.0,0.0065989494,0.0064353347,0.00779686
3633.0,0.005906701,0.0073334454,0.00740211
3634.0,0.0064463494,0.0069348337,0.007675505
3635.0,0.0062212707,0.0070887804,0.007443893
3636.0,0.006253076,0.007697475,0.0075973035
3637.0,0.007137501,0.007308185,0.0077111246
3638.0,0.007663286,0.0074201347,0.0077610733
3639.0,0.007068145,0.007554638,0.006431997
3640.0,0.006734073,0.00763762,0.005647862
3641.0,0.006717908,0.008149659,0.0062187193
3642.0,0.0065199016,0.0080662845,0.006278968
3643.0,0.0073198914,0.007656562,0.006469107
3644.0,0.006445539,0.0070116045,0.006721103
3645.0,0.00660851,0.008298134,0.006434834
3646.0,0.0060305,0.008211041,0.007008183
3647.0,0.00578264,0.008555842,0.007322073
3648.0,0.0056490777,0.008818949,0.007318449
3649.0,0.0061685443,0.008394575,0.006820345
3650.0,0.0062755467,0.008166623,0.0075220345
3651.0,0.006894386,0.008137906,0.007751179
3652.0,0.0068107606,0.0077622654,0.0075513246
3653.0,0.00689621,0.006879866,0.0070397854
3654.0,0.007321918,0.006559408,0.006865597
3655.0,0.007619643,0.0067207576,0.0060370686
3656.0,0.008053899,0.006873071,0.006630528
3657.0,0.008817041,0.0076066256,0.00683856
3658.0,0.0080755,0.008136618,0.007568538
3659.0,0.0084413765,0.007452941,0.007981944
3660.0,0.008088851,0.0068756463,0.008518863
3661.0,0.007330799,0.0066814423,0.008238661
3662.0,0.0074038506,0.007015145,0.0066432953
3663.0,0.00721488,0.00755049,0.0068650483
3664.0,0.0066738008,0.0073433043,0.0075245025
3665.0,0.006605923,0.006696391,0.007782638
3666.0,0.00708642,0.006749475,0.006816852
3667.0,0.007176721,0.0063313963,0.006822467
3668.0,0.0068223597,0.0059221624,0.006114602
3669.0,0.006792438,0.0053108097,0.006608212
3670.0,0.006301665,0.005391276,0.006152308
3671.0,0.0063799145,0.0056310655,0.0058694123
3672.0,0.00628947,0.00602113,0.0055862903
3673.0,0.006804979,0.006402254,0.0058792233
3674.0,0.006622219,0.0063322904,0.0063784956
3675.0,0.0059423805,0.006286943,0.005816436
3676.0,0.0052760364,0.006163144,0.005865109
3677.0,0.00559901,0.00660342,0.0056338073
3678.0,0.0055280924,0.006365764,0.005427277
3679.0,0.0061282753,0.006733191,0.0056892037
3680.0,0.005415642,0.0073134066,0.006565988
3681.0,0.005246782,0.007292473,0.007260072
3682.0,0.0057028173,0.0069955946,0.007106471
3683.0,0.0057419417,0.006592655,0.007030487
3684.0,0.0060140016,0.0066256523,0.0065464973
3685.0,0.0067755817,0.0066984417,0.0062628984
3686.0,0.0071297167,0.0071853637,0.0061560394
3687.0,0.0066683292,0.0073998095,0.0065746782
3688.0,0.006041205,0.006980336,0.006464434
3689.0,0.0064291595,0.00610472,0.006785333
3690.0,0.006216633,0.006086183,0.0073532104
3691.0,0.0067948103,0.0065449835,0.0077008605
3692.0,0.0069742324,0.006895316,0.00768342
3693.0,0.007045746,0.0064870594,0.00828557
3694.0,0.006836915,0.0061005712,0.008627308
3695.0,0.0065846206,0.0062235235,0.0083978055
3696.0,0.006995308,0.007333243,0.008148623
3697.0,0.0077647567,0.0070550083,0.0075313686
3698.0,0.0071243644,0.0063954117,0.007598698
3699.0,0.0067433,0.0071405647,0.0076594115
3700.0,0.006972122,0.0074686646,0.007901537
3701.0,0.0070190667,0.008028686,0.007403159
3702.0,0.0068554403,0.008535135,0.0059123756
3703.0,0.008853829,0.008783114,0.006725228
3704.0,0.007802355,0.007349825,0.0071797846
3705.0,0.007860613,0.007746828,0.0070948126
3706.0,0.007433951,0.0073282244,0.007119417
3707.0,0.0068363785,0.00716722,0.0068386197
3708.0,0.007077694,0.0077653527,0.007063878
3709.0,0.0069838404,0.008231282,0.007130408
3710.0,0.007227242,0.008634055,0.006876552
3711.0,0.0081418995,0.007873702,0.006558371
3712.0,0.008174551,0.008117795,0.0063788057
3713.0,0.007912969,0.007397473,0.0070327045
3714.0,0.0077894568,0.007981956,0.0071216347
3715.0,0.0076807737,0.0071251034,0.0072815297
3716.0,0.007819235,0.0072535276,0.007263267
3717.0,0.006448412,0.007071388,0.007297337
3718.0,0.006445813,0.0074552894,0.0067158462
3719.0,0.0066521643,0.0070717335,0.007087481
3720.0,0.007046866,0.006612194,0.006468737
3721.0,0.006673813,0.0060280324,0.0065009953
3722.0,0.0061814906,0.006440771,0.005673802
3723.0,0.007230711,0.006698227,0.005823231
3724.0,0.0073019504,0.0069415807,0.0059829475
3725.0,0.006700492,0.006768048,0.006835139
3726.0,0.006533897,0.0062233447,0.006916201
3727.0,0.0074208854,0.0059434175,0.007333839
3728.0,0.007211232,0.0058805943,0.007627368
3729.0,0.00720613,0.006411314,0.007502389
3730.0,0.0075048567,0.006260097,0.007772398
3731.0,0.007435286,0.006690991,0.0069500087
3732.0,0.007420969,0.0066277026,0.006925714
3733.0,0.007546616,0.0067458986,0.0069269063
3734.0,0.007842886,0.006420207,0.007121873
3735.0,0.007932651,0.0058472874,0.0076814173
3736.0,0.008206832,0.005291474,0.0076997876
3737.0,0.0077763796,0.005032611,0.007728219
3738.0,0.008065331,0.005583954,0.0068436265
3739.0,0.007265377,0.006064403,0.0066185473
3740.0,0.0075716255,0.005932844,0.006179428
3741.0,0.006907773,0.0058053853,0.00591439
3742.0,0.0068121077,0.005914164,0.0055526732
3743.0,0.006807101,0.0058368566,0.005867982
3744.0,0.007430053,0.0065797805,0.006618583
3745.0,0.007980168,0.0062372806,0.007032275
3746.0,0.0081357835,0.0064097284,0.0067477226
3747.0,0.0077454923,0.0061838864,0.006369424
3748.0,0.0065202476,0.0059870007,0.006919837
3749.0,0.0057644723,0.0061884164,0.0066499948
3750.0,0.0054259896,0.0059264065,0.0066566467
3751.0,0.005528152,0.0063295723,0.0062260865
3752.0,0.0055229543,0.0067350147,0.006075859
3753.0,0.00534724,0.0064095496,0.006189513
3754.0,0.005913985,0.0068463446,0.0065410854
3755.0,0.0064284205,0.0064139604,0.006762707
3756.0,0.0064540147,0.0061226725,0.0065948963
3757.0,0.0058431625,0.0058983923,0.006316292
3758.0,0.005904472,0.005466485,0.0070071695
3759.0,0.006284213,0.004682946,0.0069994926
3760.0,0.0063140867,0.004598868,0.007698941
3761.0,0.005910528,0.005016923,0.0075419424
3762.0,0.0056616543,0.0050749304,0.007184231
3763.0,0.006075525,0.0054131984,0.007257223
3764.0,0.0065986277,0.0058688642,0.007521522
3765.0,0.006728041,0.006214297,0.008041168
3766.0,0.0067860843,0.0056886673,0.008097291
3767.0,0.0068279626,0.0058973073,0.0074422
3768.0,0.0068658115,0.0067156316,0.007440579
3769.0,0.0067646382,0.007044971,0.008417678
3770.0,0.007025218,0.007596004,0.008270669
3771.0,0.006849706,0.0075064776,0.007843042
3772.0,0.007421398,0.008149182,0.007264614
3773.0,0.007257962,0.007764888,0.007492709
3774.0,0.00749892,0.007125211,0.007173431
3775.0,0.007448244,0.0075884103,0.00710572
3776.0,0.0073483824,0.0067495108,0.0069394945
3777.0,0.007603514,0.006533408,0.0070891855
3778.0,0.00772897,0.0059417607,0.0066474914
3779.0,0.008442784,0.0059670447,0.007409191
3780.0,0.008992505,0.0061591864,0.007136536
3781.0,0.008508062,0.006075573,0.0070791366
3782.0,0.008064091,0.0058997395,0.0072728274
3783.0,0.008646071,0.0067501664,0.0070698024
3784.0,0.008197164,0.0065754177,0.0070456387
3785.0,0.0076544285,0.005988109,0.006753099
3786.0,0.00788933,0.006004703,0.007185483
3787.0,0.007729292,0.006229031,0.0071160914
3788.0,0.007995295,0.006268418,0.0064838408
3789.0,0.0080895545,0.0067047,0.006810236
3790.0,0.009158874,0.006275058,0.0064670206
3791.0,0.009139538,0.0068243267,0.0063954233
3792.0,0.009328401,0.0071404697,0.0068169115
3793.0,0.008337689,0.0065924884,0.0067196847
3794.0,0.008391881,0.006894016,0.0069308877
3795.0,0.007922197,0.0066685677,0.007109749
3796.0,0.008200228,0.0066560865,0.0066792965
3797.0,0.008492803,0.006378746,0.0071326615
3798.0,0.0075857877,0.0068011642,0.006983137
3799.0,0.006932235,0.0067398427,0.006867671
3800.0,0.006910622,0.0067396164,0.006507194
3801.0,0.006551206,0.006565702,0.0066383122
3802.0,0.0067267776,0.0067614317,0.0072911023
3803.0,0.0066712024,0.0072199106,0.006549132
3804.0,0.007510328,0.00771811,0.0064776065
3805.0,0.0078116534,0.0075207474,0.0064165117
3806.0,0.00820067,0.007831097,0.007369399
3807.0,0.008358288,0.0079044225,0.007917201
3808.0,0.007901979,0.0074994564,0.007673979
3809.0,0.008386875,0.0078599695,0.007679522
3810.0,0.008276534,0.0073103188,0.0069938423
3811.0,0.008267236,0.006560898,0.007279539
3812.0,0.008094251,0.0073162317,0.007394099
3813.0,0.00738132,0.007240021,0.007856488
3814.0,0.0068960907,0.0075245975,0.0076381685
3815.0,0.0067243935,0.008094406,0.0077903867
3816.0,0.0063847424,0.0077338694,0.008010829
3817.0,0.006504178,0.007909084,0.008649731
3818.0,0.0059541343,0.008182466,0.0084311245
3819.0,0.0055692075,0.0070720315,0.008301985
3820.0,0.0061362027,0.007723081,0.008851171
3821.0,0.006343675,0.0072451592,0.007980585
3822.0,0.0065261126,0.0064849854,0.008426189
3823.0,0.00666275,0.0068573593,0.009490323
3824.0,0.00673306,0.0070088627,0.0099494215
3825.0,0.0065834997,0.007651949,0.009426284
3826.0,0.0064085484,0.0063081146,0.009779227
3827.0,0.006650305,0.0069994093,0.009757554
3828.0,0.0069070696,0.006685734,0.009011972
3829.0,0.007091713,0.0072918297,0.009040892
3830.0,0.006832063,0.007275343,0.009449745
3831.0,0.0062985895,0.007201648,0.008327449
3832.0,0.0066843154,0.0071858047,0.008139253
3833.0,0.007059085,0.007095337,0.007935273
3834.0,0.0068389177,0.0072342516,0.007733202
3835.0,0.006893754,0.0063461424,0.0073652742
3836.0,0.0069526434,0.006581056,0.007396221
3837.0,0.0069960235,0.006343973,0.0073884847
3838.0,0.0065157535,0.006102681,0.007698357
3839.0,0.006540966,0.0060506463,0.006686163
3840.0,0.006657982,0.006421971,0.0068420647
3841.0,0.0061030625,0.0064859153,0.006965506
3842.0,0.0053019165,0.0062251566,0.0069916607
3843.0,0.005413222,0.0069293976,0.0073308228
3844.0,0.0048129796,0.0069357394,0.007236874
3845.0,0.0047950624,0.00707227,0.007447648
3846.0,0.0052711726,0.0070575834,0.0066512227
3847.0,0.0058371425,0.007238543,0.0070247175
3848.0,0.0059542893,0.0072836042,0.0061655045
3849.0,0.0063336133,0.006978738,0.005304909
3850.0,0.0060112,0.006827402,0.005895257
3851.0,0.0063269855,0.0063136937,0.005569124
3852.0,0.0065529346,0.0065916656,0.0057848217
3853.0,0.0069446685,0.007132256,0.006578505
3854.0,0.006176567,0.0066013336,0.0066865445
3855.0,0.0063067437,0.0059749247,0.006915486
3856.0,0.005864692,0.0060872077,0.0058508636
3857.0,0.0065251826,0.006968689,0.0063396813
3858.0,0.0063748956,0.006872773,0.005993283
3859.0,0.0061897277,0.006856275,0.006104827
3860.0,0.0059916973,0.006946838,0.00585202
3861.0,0.0053874017,0.006350851,0.006086409
3862.0,0.0060519814,0.006682956,0.006405222
3863.0,0.0058053136,0.006861782,0.006521523
3864.0,0.005541587,0.0074152113,0.0059769154
3865.0,0.0059392215,0.007542348,0.0061689615
3866.0,0.0063367723,0.008076417,0.0062494637
3867.0,0.007562542,0.008300841,0.0062967064
3868.0,0.0076870085,0.00839926,0.0065884828
3869.0,0.0065991404,0.008912981,0.0065386654
3870.0,0.006398499,0.0077879666,0.006513274
3871.0,0.006092501,0.0080755595,0.0070629
3872.0,0.0061664223,0.009062385,0.007896209
3873.0,0.0063979747,0.008734775,0.0076666833
3874.0,0.006794715,0.007457149,0.00701139
3875.0,0.0072496654,0.007796347,0.0075081466
3876.0,0.006760657,0.007375753,0.0072436095
3877.0,0.0070924163,0.0073587773,0.0077935695
3878.0,0.006550682,0.007112694,0.008583093
3879.0,0.0065815686,0.006604588,0.00781635
3880.0,0.0066470504,0.006926036,0.0086412905
3881.0,0.0074817897,0.0064069033,0.007922816
3882.0,0.0076468945,0.006457186,0.0073138117
3883.0,0.0072098016,0.0063356636,0.00752877
3884.0,0.007058787,0.0062522413,0.0075368523
3885.0,0.0069154976,0.006379175,0.006319821
3886.0,0.0065477253,0.006835115,0.0055195093
3887.0,0.006218004,0.0067139626,0.005169344
3888.0,0.006288445,0.007160413,0.0057786703
3889.0,0.0066161873,0.0072627543,0.0057646753
3890.0,0.0066976426,0.007180333,0.006171954
3891.0,0.0064212917,0.0078065754,0.0054647564
3892.0,0.006577754,0.0075546145,0.00529356
3893.0,0.006426072,0.008369243,0.005208373
3894.0,0.0065291165,0.008588719,0.005561173
3895.0,0.006212914,0.008741987,0.0055522798
3896.0,0.006202197,0.008635628,0.0056319954
3897.0,0.006345868,0.008135724,0.0059666275
3898.0,0.006482792,0.0074343323,0.0064435364
3899.0,0.006669211,0.0072292807,0.006329417
3900.0,0.007088959,0.0073601482,0.007136977
3901.0,0.006479454,0.0072227838,0.0066306116
3902.0,0.0064077256,0.0066773416,0.006689
3903.0,0.007421327,0.0066322684,0.006873512
3904.0,0.0072251083,0.006608355,0.007314086
3905.0,0.007285225,0.0067055463,0.0075949905
3906.0,0.007241416,0.0068984986,0.007236588
3907.0,0.0069832564,0.006652236,0.006812501
3908.0,0.0069090603,0.0070842863,0.0065394044
3909.0,0.0074157477,0.006842685,0.006754649
3910.0,0.0071937083,0.007105184,0.007089591
3911.0,0.0071650743,0.0075505017,0.008056665
3912.0,0.0063688634,0.006320238,0.008248937
3913.0,0.0065930365,0.0066687586,0.007312131
3914.0,0.006328547,0.006440985,0.0067474246
3915.0,0.006710482,0.0069235326,0.006919396
3916.0,0.006126082,0.0073984265,0.006793761
3917.0,0.006021035,0.0072684884,0.0075111627
3918.0,0.0064297556,0.0068145515,0.0071947216
3919.0,0.006535232,0.006686759,0.0080512045
3920.0,0.006636071,0.006772256,0.008512723
3921.0,0.0066252826,0.0063781263,0.008282232
3922.0,0.0071895598,0.0066563366,0.0076948046
3923.0,0.007516491,0.006870377,0.006752646
3924.0,0.0070863245,0.007523656,0.006981671
3925.0,0.008102584,0.007305312,0.0068018795
3926.0,0.007764399,0.0071673393,0.0070168376
3927.0,0.0077941297,0.007717228,0.0069152117
3928.0,0.008070553,0.007284212,0.007038486
3929.0,0.00756408,0.0074736597,0.006766665
3930.0,0.006879783,0.006951356,0.0066702366
3931.0,0.0070405365,0.0073340656,0.006727946
3932.0,0.007347369,0.00651201,0.0067525147
3933.0,0.0074995994,0.0059596775,0.006613946
3934.0,0.0066765905,0.006417406,0.0062140347
3935.0,0.006421459,0.006634712,0.006715858
3936.0,0.006509161,0.00651685,0.007187426
3937.0,0.006203675,0.006477845,0.0071854712
3938.0,0.0064370274,0.006492114,0.007728553
3939.0,0.007040155,0.0068598986,0.007947803
3940.0,0.0067303656,0.0071939826,0.0078025935
3941.0,0.006651938,0.0067480206,0.007928038
3942.0,0.006188071,0.006851256,0.0077057956
3943.0,0.0058128713,0.007176292,0.007683742
3944.0,0.0057609915,0.006489694,0.008112347
3945.0,0.005149126,0.0066649676,0.007686305
3946.0,0.005878353,0.006440401,0.0076869368
3947.0,0.005848122,0.0074553015,0.0075315833
3948.0,0.0073684454,0.0068498254,0.00734607
3949.0,0.0071320655,0.0073902486,0.007766676
3950.0,0.0077073933,0.007054162,0.0077895047
3951.0,0.0073857666,0.006756246,0.007515037
3952.0,0.0084575415,0.0068319915,0.0076983334
3953.0,0.0075644017,0.006385529,0.0070597054
3954.0,0.0085460665,0.0062381504,0.006745863
3955.0,0.007999909,0.0067713736,0.006545031
3956.0,0.0074899793,0.005932176,0.0066522
3957.0,0.006919527,0.006409454,0.0065722824
3958.0,0.0073368074,0.005976963,0.006974769
3959.0,0.0065363767,0.007034874,0.0067019225
3960.0,0.007190299,0.0068370462,0.0076520564
3961.0,0.0072107315,0.006595838,0.0072309496
3962.0,0.0072968723,0.00680958,0.0071727633
3963.0,0.0065652607,0.007301259,0.007524741
3964.0,0.0065721152,0.007905543,0.00668571
3965.0,0.0068204044,0.0076732994,0.006476772
3966.0,0.006706345,0.008252561,0.006679654
3967.0,0.0067525865,0.00831033,0.006842828
3968.0,0.0063490868,0.008155179,0.0066393493
3969.0,0.007361567,0.0077022673,0.006700778
3970.0,0.0060469983,0.0071347356,0.0064748526
3971.0,0.006058705,0.00625602,0.0070527433
3972.0,0.0062108757,0.0058138845,0.0066636563
3973.0,0.0059823035,0.0058362484,0.0068372367
3974.0,0.0056901453,0.0065569757,0.006264317
3975.0,0.005791175,0.007148683,0.005743635
3976.0,0.005182767,0.007001114,0.005956018
3977.0,0.005402529,0.0067929863,0.006120992
3978.0,0.005045307,0.006009412,0.0068071485
3979.0,0.005130696,0.005976415,0.006879723
3980.0,0.0055463314,0.0065452335,0.007432473
3981.0,0.0054540755,0.006980276,0.0072768927
3982.0,0.005613732,0.006524098,0.006388283
3983.0,0.0055835485,0.006121659,0.0069393516
3984.0,0.005669999,0.006193495,0.007254529
3985.0,0.0057752607,0.005981219,0.006994772
3986.0,0.0055250404,0.006533444,0.006949651
3987.0,0.0060213446,0.0064112665,0.006424129
3988.0,0.005974889,0.0068305014,0.006662631
3989.0,0.0065283775,0.0063190223,0.0064751864
3990.0,0.0067685246,0.0060031177,0.0064102886
3991.0,0.0069977166,0.0064252852,0.007105136
3992.0,0.006188655,0.006459701,0.0075480104
3993.0,0.0058850646,0.007126677,0.0069741844
3994.0,0.0055160047,0.00674696,0.0063179852
3995.0,0.0057890653,0.0067974688,0.0058540343
3996.0,0.005732155,0.007135582,0.006126034
3997.0,0.0065823556,0.006753194,0.0062952517
3998.0,0.0063162325,0.006226063,0.006265044
3999.0,0.0055746557,0.005502999,0.006271541
4000.0,0.006132269,0.0061217905,0.0065746545
4001.0,0.0062369583,0.0068647387,0.006876743


==> content/experiments/figs/adaptive_q_toy_example/20_runs_p_d.txt <==
t,kl,low,upp
1,11.590736389160156,0.0,0.0
31,8.334562301635742,0.031310081481933594,0.04994630813598633
61,7.498297214508057,0.026874065399169922,0.013820171356201172
91,7.074947834014893,0.017020225524902344,0.003824472427368164
121,6.817711353302002,0.012688875198364258,0.012360572814941406
151,6.636923313140869,0.014074325561523438,0.009125947952270508
181,6.501087188720703,0.010038137435913086,0.006705760955810547
211,6.396552085876465,0.010561943054199219,0.00801849365234375
241,6.306953430175781,0.006228446960449219,0.008427143096923828
271,6.237564563751221,0.006205320358276367,0.006641864776611328
301,6.176109790802002,0.00661015510559082,0.005684375762939453
331,6.122863292694092,0.007525444030761719,0.004856586456298828
361,6.074981689453125,0.006499767303466797,0.003350496292114258
391,6.030904293060303,0.0055141448974609375,0.002933025360107422
421,5.9910993576049805,0.004055976867675781,0.003932476043701172
451,5.956042289733887,0.0035533905029296875,0.0038084983825683594
481,5.921856880187988,0.002053976058959961,0.0031790733337402344
511,5.89175271987915,0.002473592758178711,0.0017514228820800781
541,5.861893653869629,0.0009551048278808594,0.004797697067260742
571,5.834645748138428,0.002091646194458008,0.003765583038330078
601,5.809099197387695,0.0026488304138183594,0.0038061141967773438
631,5.784914016723633,0.003568410873413086,0.0026934146881103516
661,5.761458396911621,0.004817485809326172,0.0024535655975341797
691,5.738887786865234,0.006010770797729492,0.002683877944946289
721,5.71711540222168,0.005366325378417969,0.0018336772918701172
751,5.695152759552002,0.0051784515380859375,0.0028116703033447266
781,5.675137519836426,0.0067141056060791016,0.001750946044921875
811,5.654122352600098,0.00584101676940918,0.0021753311157226562
841,5.6344451904296875,0.006665945053100586,0.0028579235076904297
871,5.615198135375977,0.005615711212158203,0.003045320510864258
901,5.59526252746582,0.004647016525268555,0.004688739776611328
931,5.575869083404541,0.0034618377685546875,0.0057621002197265625
961,5.556515216827393,0.003041505813598633,0.007468223571777344
991,5.538558483123779,0.0033707618713378906,0.007763862609863281
1021,5.520564079284668,0.003789186477661133,0.007506132125854492
1051,5.502801418304443,0.003954529762268066,0.007648944854736328
1081,5.48565673828125,0.004265785217285156,0.007736563682556152
1111,5.4683098793029785,0.004820585250854492,0.007794618606567383
1141,5.4510674476623535,0.005483865737915039,0.007353425025939941
1171,5.4345197677612305,0.005980491638183594,0.006824016571044922
1201,5.417657852172852,0.006344437599182129,0.007277965545654297
1231,5.400513648986816,0.006725311279296875,0.007523298263549805
1261,5.383272171020508,0.005938172340393066,0.007819294929504395
1291,5.366913795471191,0.0064650774002075195,0.007173895835876465
1321,5.3501386642456055,0.006886005401611328,0.007071495056152344
1351,5.333926677703857,0.007874250411987305,0.006673932075500488
1381,5.317249298095703,0.007946372032165527,0.006869316101074219
1411,5.30064582824707,0.00847780704498291,0.00700068473815918
1441,5.28414249420166,0.008709192276000977,0.007838845252990723
1471,5.267057418823242,0.007959127426147461,0.008311271667480469
1501,5.250764846801758,0.007039427757263184,0.008040666580200195
1531,5.23472261428833,0.00704193115234375,0.007195949554443359
1561,5.218649387359619,0.008334040641784668,0.006924867630004883
1591,5.202362060546875,0.008166074752807617,0.007599234580993652
1621,5.186617851257324,0.010007381439208984,0.006529569625854492
1651,5.16978645324707,0.009210705757141113,0.00722658634185791
1681,5.15317440032959,0.009456634521484375,0.007666349411010742
1711,5.136773109436035,0.010377645492553711,0.007835030555725098
1741,5.120632648468018,0.011765122413635254,0.007455229759216309
1771,5.104073524475098,0.012353181838989258,0.007469892501831055
1801,5.088662147521973,0.014026880264282227,0.006566643714904785
1831,5.071778297424316,0.01418602466583252,0.006850242614746094
1861,5.055057525634766,0.014388561248779297,0.006632208824157715
1891,5.038365364074707,0.013934969902038574,0.005904555320739746
1921,5.021501541137695,0.013922333717346191,0.00592195987701416
1951,5.004423141479492,0.014239668846130371,0.005590319633483887
1981,4.98689079284668,0.014114618301391602,0.005864620208740234
2011,4.969354152679443,0.013919234275817871,0.006570935249328613
2041,4.952264308929443,0.014559388160705566,0.006752371788024902
2071,4.934708595275879,0.014483094215393066,0.007511258125305176
2101,4.916383266448975,0.014298319816589355,0.008203744888305664
2131,4.898387908935547,0.014432430267333984,0.007849693298339844
2161,4.8807148933410645,0.015394091606140137,0.007763028144836426
2191,4.863184928894043,0.015627622604370117,0.007054924964904785
2221,4.8461761474609375,0.0177309513092041,0.006933093070983887
2251,4.8284101486206055,0.0185701847076416,0.0073326826095581055
2281,4.810181617736816,0.017979979515075684,0.008330583572387695
2311,4.791159629821777,0.017069697380065918,0.009949922561645508
2341,4.772397518157959,0.01697564125061035,0.009940028190612793
2371,4.754075050354004,0.017438769340515137,0.00901806354522705
2401,4.7350287437438965,0.017175674438476562,0.010696887969970703
2431,4.716447353363037,0.01784050464630127,0.01122128963470459
2461,4.697296142578125,0.01719355583190918,0.011324167251586914
2491,4.677813529968262,0.016796469688415527,0.010766029357910156
2521,4.658723831176758,0.01640009880065918,0.009597301483154297
2551,4.639618873596191,0.017166614532470703,0.010641336441040039
2581,4.620580673217773,0.017183780670166016,0.011164665222167969
2611,4.6011152267456055,0.01815330982208252,0.010798931121826172
2641,4.580550193786621,0.01711738109588623,0.011605381965637207
2671,4.5616655349731445,0.01735830307006836,0.010838985443115234
2701,4.541874885559082,0.01829981803894043,0.010797739028930664
2731,4.521658897399902,0.018254756927490234,0.010282278060913086
2761,4.50081729888916,0.017585158348083496,0.011260390281677246
2791,4.4789533615112305,0.016460537910461426,0.013046503067016602
2821,4.45878791809082,0.01793062686920166,0.012551546096801758
2851,4.437458515167236,0.018150687217712402,0.013466477394104004
2881,4.4151930809021,0.016832947731018066,0.015044212341308594
2911,4.393891334533691,0.01730811595916748,0.01559138298034668
2941,4.371211051940918,0.017865419387817383,0.016366004943847656
2971,4.348698616027832,0.017856121063232422,0.01522684097290039
3001,4.325942039489746,0.01733708381652832,0.015908360481262207
3031,4.303899765014648,0.018175721168518066,0.015213370323181152
3061,4.281041145324707,0.018150687217712402,0.014155983924865723
3091,4.257551193237305,0.018156766891479492,0.015880584716796875
3121,4.233359336853027,0.01798570156097412,0.0153120756149292
3151,4.209693431854248,0.017801403999328613,0.01557910442352295
3181,4.1857218742370605,0.01854240894317627,0.014896750450134277
3211,4.160637855529785,0.018365979194641113,0.017895936965942383
3241,4.136340618133545,0.017505288124084473,0.017780184745788574
3271,4.112002372741699,0.017647981643676758,0.017168283462524414
3301,4.086671352386475,0.01738452911376953,0.017716407775878906
3331,4.060346603393555,0.016918182373046875,0.019490718841552734
3361,4.034476280212402,0.01705014705657959,0.01969587802886963
3391,4.007632732391357,0.016851425170898438,0.020920634269714355
3421,3.981138229370117,0.019103407859802246,0.021529078483581543
3451,3.9547059535980225,0.02111995220184326,0.02262413501739502
3481,3.9283854961395264,0.021178841590881348,0.02084815502166748
3511,3.899984121322632,0.020994067192077637,0.021087646484375
3541,3.8725409507751465,0.02261340618133545,0.020238280296325684
3571,3.8441848754882812,0.02326977252960205,0.02004539966583252
3601,3.815331220626831,0.024920344352722168,0.02196025848388672
3631,3.787407398223877,0.026729345321655273,0.019731760025024414
3661,3.7574777603149414,0.027344822883605957,0.019830703735351562
3691,3.727562665939331,0.02802896499633789,0.0211639404296875
3721,3.6967649459838867,0.030952811241149902,0.022038936614990234
3751,3.662572145462036,0.028048276901245117,0.024028420448303223
3781,3.630472183227539,0.028523921966552734,0.024609804153442383
3811,3.597559690475464,0.02878594398498535,0.025224924087524414
3841,3.5642852783203125,0.030364632606506348,0.023500561714172363
3871,3.5301668643951416,0.03247666358947754,0.0252532958984375
3901,3.496483325958252,0.03406476974487305,0.02313232421875
3931,3.4596610069274902,0.03267550468444824,0.024825334548950195
3961,3.4225406646728516,0.031192541122436523,0.025391578674316406
3991,3.3856427669525146,0.032050371170043945,0.026218891143798828
4021,3.3466947078704834,0.02989375591278076,0.02794027328491211
4051,3.3064160346984863,0.0282362699508667,0.03107762336730957
4081,3.2648849487304688,0.029895544052124023,0.03115212917327881
4111,3.222957134246826,0.029798388481140137,0.033338308334350586
4141,3.1803677082061768,0.030476927757263184,0.03240978717803955
4171,3.13653826713562,0.03176617622375488,0.03309297561645508
4201,3.0924344062805176,0.033606886863708496,0.03377079963684082
4231,3.0463521480560303,0.03576493263244629,0.033901214599609375
4261,2.996249198913574,0.034873127937316895,0.0390700101852417
4291,2.947173833847046,0.037099242210388184,0.04170870780944824
4321,2.8973705768585205,0.03770935535430908,0.04487645626068115
4351,2.8429934978485107,0.03680992126464844,0.04908394813537598
4381,2.788517951965332,0.03692758083343506,0.05106818675994873
4411,2.733065605163574,0.03984677791595459,0.05109584331512451
4441,2.6763007640838623,0.04198157787322998,0.05410873889923096
4471,2.6130363941192627,0.04142904281616211,0.05823194980621338
4501,2.545074224472046,0.037953734397888184,0.06814146041870117
4531,2.4782731533050537,0.03872346878051758,0.07135236263275146
4561,2.4053070545196533,0.036415696144104004,0.07975411415100098
4591,2.3314714431762695,0.03601789474487305,0.08738172054290771
4621,2.2565109729766846,0.042156338691711426,0.08944618701934814
4651,2.1753194332122803,0.04670441150665283,0.09537982940673828
4681,2.0890414714813232,0.05196058750152588,0.10444927215576172
4711,1.994382381439209,0.057955384254455566,0.11616766452789307
4741,1.9018430709838867,0.06951820850372314,0.12157571315765381
4771,1.7997307777404785,0.07832705974578857,0.1288912296295166
4801,1.6901047229766846,0.0905458927154541,0.13379311561584473
4831,1.5680887699127197,0.0932379961013794,0.1462794542312622
4861,1.4441349506378174,0.10926550626754761,0.15760910511016846
4891,1.3117743730545044,0.12324702739715576,0.16141682863235474
4921,1.158872365951538,0.1263067126274109,0.1792888641357422
4951,0.9934653043746948,0.13893717527389526,0.18958526849746704
4981,0.8151634931564331,0.13053494691848755,0.2138635516166687
5011,0.6553293466567993,0.1127740740776062,0.21720802783966064
5041,0.495481014251709,0.08263188600540161,0.20895099639892578
5071,0.35954105854034424,0.10118252038955688,0.19077706336975098
5101,0.25458037853240967,0.1109539270401001,0.14758431911468506
5131,0.1573781967163086,0.0909528136253357,0.1155962347984314
5161,0.08657920360565186,0.05704778432846069,0.07700842618942261
5191,0.03636443614959717,0.02353006601333618,0.046907007694244385
5221,0.014125227928161621,0.00855720043182373,0.02789127826690674
5251,0.005862116813659668,0.0023813843727111816,0.011343538761138916
5281,0.004063606262207031,0.001416921615600586,0.004269301891326904
5311,0.0024062395095825195,0.0006334185600280762,0.000883936882019043
5341,0.002369999885559082,0.0005536675453186035,0.0008137226104736328
5371,0.0026242733001708984,0.0006442070007324219,0.0007145404815673828
5401,0.002113938331604004,0.0005012750625610352,0.0007802844047546387
5431,0.002367854118347168,0.0006542205810546875,0.0014401078224182129
5461,0.0020329952239990234,0.0004845857620239258,0.00043398141860961914
5491,0.002126455307006836,0.0006157159805297852,0.000515282154083252
5521,0.002085447311401367,0.0006325244903564453,0.00027674436569213867
5551,0.0018575191497802734,0.00024837255477905273,0.0009396672248840332
5581,0.0019963979721069336,0.0006569623947143555,0.0007765293121337891
5611,0.001771688461303711,0.0006425976753234863,0.0010347962379455566
5641,0.0019435882568359375,0.0004234910011291504,0.0009070038795471191
5671,0.0019401311874389648,0.0008798837661743164,0.0008350014686584473
5701,0.0020829439163208008,0.0004278421401977539,0.000370025634765625
5731,0.0019834041595458984,0.0007759332656860352,0.00032585859298706055
5761,0.0014157295227050781,0.00045239925384521484,0.0005742311477661133
5791,0.0019059181213378906,0.0004951953887939453,0.0004451870918273926
5821,0.001373887062072754,0.0001881718635559082,0.0007845759391784668
5851,0.0016456842422485352,0.0005851387977600098,0.0004666447639465332
5881,0.0018906593322753906,0.0003840923309326172,0.0006683468818664551
5911,0.0019704103469848633,0.00032252073287963867,0.0007958412170410156
5941,0.0016772747039794922,0.0005260109901428223,0.0005077123641967773
5971,0.00160980224609375,0.0004773736000061035,0.0007057785987854004
6001,0.0013339519500732422,0.0004583597183227539,0.0005955696105957031
6031,0.0015579462051391602,0.0001639723777770996,0.0004242062568664551
6061,0.0018045902252197266,0.0005402565002441406,0.0006163716316223145
6091,0.001816868782043457,0.0006054043769836426,0.00066375732421875
6121,0.0016331672668457031,0.00048273801803588867,0.0010363459587097168
6151,0.0014530420303344727,0.00035768747329711914,0.0004869699478149414
6181,0.0017737150192260742,0.0006553530693054199,0.0006933808326721191
6211,0.001677870750427246,0.00045734643936157227,0.0005952715873718262
6241,0.0015482902526855469,0.0002003312110900879,0.0006135702133178711
6271,0.0015149116516113281,0.00041675567626953125,0.00019890069961547852
6301,0.0013123750686645508,0.0004184842109680176,0.0003305673599243164
6331,0.0014036893844604492,0.0003279447555541992,0.0004779696464538574
6361,0.0015796422958374023,0.0005634427070617676,0.0003243684768676758
6391,0.0012176036834716797,0.00016266107559204102,0.00047141313552856445
6421,0.0012018680572509766,0.00030028820037841797,0.0005684494972229004
6451,0.0011699199676513672,0.00031507015228271484,0.0004935264587402344
6481,0.001222372055053711,0.0005296468734741211,0.0005957484245300293


==> content/experiments/figs/adaptive_q_toy_example/20_runs_p_t.txt <==
t,kl,low,upp
1,11.590736389160156,0.0,0.0
31,6.087520599365234,0.002346515655517578,0.004982471466064453
61,5.091588020324707,0.006267070770263672,0.0025888681411743164
91,4.386732578277588,0.003087282180786133,0.00661623477935791
121,3.7108395099639893,0.004896640777587891,0.006533145904541016
151,2.9654736518859863,0.008957862854003906,0.005702614784240723
181,2.0820200443267822,0.007180571556091309,0.0041152238845825195
211,1.0504764318466187,0.01588428020477295,0.012634694576263428
241,0.207818865776062,0.011420965194702148,0.01579195261001587
271,0.01641249656677246,0.0025846362113952637,0.003847062587738037
301,0.005739569664001465,0.0011963248252868652,0.0011104941368103027
331,0.006667137145996094,0.0011634230613708496,0.001023709774017334
361,0.0063430070877075195,0.0013751387596130371,0.0030184388160705566
391,0.0055686235427856445,0.0013607144355773926,0.0010602474212646484
421,0.006025433540344238,0.0017758011817932129,0.0013712644577026367
451,0.007798671722412109,0.0029828548431396484,0.0012303590774536133
481,0.006374359130859375,0.0013748407363891602,0.0025093555450439453
511,0.00692439079284668,0.0023603439331054688,0.0012491345405578613
541,0.005632281303405762,0.0020383596420288086,0.0022450685501098633
571,0.005963921546936035,0.0016084909439086914,0.0009592771530151367
601,0.005208134651184082,0.0011600852012634277,0.0025652647018432617
631,0.0056607723236083984,0.001223742961883545,0.0011188387870788574
661,0.005390524864196777,0.0016231536865234375,0.0021442174911499023
691,0.004608154296875,0.0012034177780151367,0.002091646194458008
721,0.0051310062408447266,0.0007343888282775879,0.0021333694458007812
751,0.005733609199523926,0.0019019246101379395,0.0016947388648986816
781,0.006236553192138672,0.0018320083618164062,0.0019739866256713867
811,0.006009817123413086,0.0023342370986938477,0.0019873976707458496
841,0.0048378705978393555,0.001262962818145752,0.001896500587463379
871,0.0055272579193115234,0.0015676021575927734,0.0022586584091186523
901,0.007194638252258301,0.0026913881301879883,0.0034217238426208496
931,0.005771636962890625,0.0015363097190856934,0.0014803409576416016
961,0.0052337646484375,0.0013756752014160156,0.002952754497528076
991,0.005958676338195801,0.0014283061027526855,0.0023617148399353027
1021,0.005040168762207031,0.0007928013801574707,0.0012769103050231934
1051,0.0042650699615478516,0.0005949139595031738,0.001629650592803955
1081,0.0060166120529174805,0.0023056864738464355,0.0007287859916687012
1111,0.005625367164611816,0.0016150474548339844,0.003812551498413086
1141,0.006505370140075684,0.0019380450248718262,0.0012992620468139648
1171,0.004613637924194336,0.0009974837303161621,0.002171754837036133
1201,0.006518840789794922,0.002894461154937744,0.001045525074005127
1231,0.005808234214782715,0.0010622739791870117,0.0017524361610412598
1261,0.0050165653228759766,0.0017226934432983398,0.0011938810348510742
1291,0.005168318748474121,0.0008796453475952148,0.0021524429321289062
1321,0.005716204643249512,0.0013521313667297363,0.0012074112892150879
1351,0.005325675010681152,0.0015083551406860352,0.0016842484474182129
1381,0.004606366157531738,0.0012047886848449707,0.001447916030883789
1411,0.0053594112396240234,0.001610100269317627,0.00115889310836792
1441,0.006636381149291992,0.0030301809310913086,0.0014004111289978027
1471,0.0060350894927978516,0.0020639896392822266,0.0022809505462646484
1501,0.005057692527770996,0.0014271736145019531,0.0019284486770629883
1531,0.005510091781616211,0.0009380578994750977,0.0014868378639221191
1561,0.0039778947830200195,0.0004101991653442383,0.0015871524810791016
1591,0.005376577377319336,0.001629173755645752,0.0012050867080688477
1621,0.004565119743347168,0.0009691119194030762,0.0013548731803894043
1651,0.004897356033325195,0.0008878707885742188,0.001887500286102295
1681,0.005202889442443848,0.00164031982421875,0.0016624927520751953
1711,0.004830837249755859,0.0009216070175170898,0.0004490017890930176
1741,0.004723787307739258,0.0011869072914123535,0.001422286033630371
1771,0.0041272640228271484,0.0013896822929382324,0.0028091073036193848
1801,0.005755901336669922,0.0014747977256774902,0.001580953598022461
1831,0.004937291145324707,0.001216113567352295,0.0014278292655944824
1861,0.0048972368240356445,0.0005102157592773438,0.0009482502937316895
1891,0.004747748374938965,0.0015339851379394531,0.0014111995697021484
1921,0.004410147666931152,0.0004813671112060547,0.00126725435256958
1951,0.005526185035705566,0.0011042356491088867,0.0020759105682373047
1981,0.004537224769592285,0.0008602738380432129,0.0015882253646850586
2011,0.0047914981842041016,0.0010696053504943848,0.000926971435546875
2041,0.0064411163330078125,0.0017403960227966309,0.001068115234375
2071,0.0043599605560302734,0.0011071562767028809,0.0018039941787719727
2101,0.004858732223510742,0.0011069774627685547,0.0013115406036376953
2131,0.0060656070709228516,0.002833247184753418,0.0007269382476806641
2161,0.005660891532897949,0.0013723373413085938,0.001929640769958496
2191,0.004841208457946777,0.0015404820442199707,0.0006074905395507812
2221,0.004482388496398926,0.0010878443717956543,0.0017038583755493164
2251,0.004980921745300293,0.001229703426361084,0.000802159309387207
2281,0.003937244415283203,0.0005850791931152344,0.002173006534576416
2311,0.0057277679443359375,0.0023383498191833496,0.0015813708305358887
2341,0.004825472831726074,0.001392960548400879,0.0009993314743041992
2371,0.003849625587463379,0.0010614395141601562,0.001279592514038086
2401,0.0038737058639526367,0.0011654496192932129,0.002150297164916992
2431,0.0042285919189453125,0.000920414924621582,0.0023099780082702637
2461,0.004613995552062988,0.0012912154197692871,0.0010300278663635254
2491,0.004743814468383789,0.0008093118667602539,0.0016580820083618164
2521,0.0048836469650268555,0.0014168620109558105,0.0011941194534301758
2551,0.0046844482421875,0.001633763313293457,0.0021709799766540527
2581,0.0034807920455932617,0.0007099509239196777,0.003685474395751953
2611,0.0038509368896484375,0.0007216930389404297,0.002581655979156494
2641,0.004053235054016113,0.0010539889335632324,0.0015051960945129395
2671,0.004178524017333984,0.0015143752098083496,0.002822279930114746
2701,0.0040283203125,0.0009084343910217285,0.001004636287689209
2731,0.0031305551528930664,0.0006661415100097656,0.0014262199401855469
2761,0.004727363586425781,0.0022429227828979492,0.0007595419883728027
2791,0.0054007768630981445,0.0020412206649780273,0.0012651681900024414
2821,0.0040988922119140625,0.0011165738105773926,0.0012125372886657715
2851,0.004720211029052734,0.0012895464897155762,0.0015125870704650879
2881,0.003527998924255371,0.0008533000946044922,0.0011466741561889648
2911,0.005187630653381348,0.0011519789695739746,0.0019249320030212402
2941,0.00384676456451416,0.0010611414909362793,0.0012525320053100586
2971,0.004453778266906738,0.0010204911231994629,0.0013414621353149414
3001,0.0033987760543823242,0.00063323974609375,0.0020352602005004883
3031,0.0038118362426757812,0.0007774829864501953,0.001360476016998291
3061,0.004491567611694336,0.0011034607887268066,0.0011624693870544434
3091,0.003934264183044434,0.000938713550567627,0.001006007194519043
3121,0.004128694534301758,0.0012866854667663574,0.0014282464981079102
3151,0.0037125349044799805,0.0007480382919311523,0.001050412654876709
3181,0.0034821033477783203,0.0006736516952514648,0.0008686184883117676
3211,0.0036122798919677734,0.0011672377586364746,0.0007262825965881348
3241,0.0036634206771850586,0.0010401606559753418,0.0011882185935974121
3271,0.003980278968811035,0.0008511543273925781,0.0006978511810302734
3301,0.0036406517028808594,0.0004901289939880371,0.002104043960571289
3331,0.004179239273071289,0.0008469223976135254,0.002206146717071533
3361,0.004135727882385254,0.0010663270950317383,0.0015072226524353027
3391,0.004340171813964844,0.0017722249031066895,0.0007123351097106934
3421,0.003102898597717285,0.0006331801414489746,0.0014480352401733398
3451,0.003404855728149414,0.0008421540260314941,0.0007815957069396973
3481,0.0032012462615966797,0.0006378889083862305,0.0016785860061645508
3511,0.0030782222747802734,0.000922858715057373,0.001586616039276123
3541,0.0031244754791259766,0.000739753246307373,0.0007393360137939453
3571,0.003358006477355957,0.0006224513053894043,0.0008546710014343262
3601,0.003336310386657715,0.0007390975952148438,0.0007311105728149414
3631,0.003339409828186035,0.0011736154556274414,0.0013598799705505371
3661,0.0037599802017211914,0.0011951327323913574,0.0012764334678649902
3691,0.0037213563919067383,0.0007405877113342285,0.0006046891212463379
3721,0.0029664039611816406,0.0011349916458129883,0.002470254898071289
3751,0.0025824308395385742,0.0006734728813171387,0.0015779733657836914
3781,0.0033162832260131836,0.0012790560722351074,0.0016394853591918945
3811,0.0031747817993164062,0.0004884600639343262,0.0013898015022277832
3841,0.0033870935440063477,0.0012546777725219727,0.000924527645111084
3871,0.0036019086837768555,0.0012171268463134766,0.0007805824279785156
3901,0.003111600875854492,0.0008883476257324219,0.0007498860359191895
3931,0.0034259557723999023,0.0010510087013244629,0.0007096529006958008
3961,0.002950906753540039,0.0007797479629516602,0.00242769718170166
3991,0.002944350242614746,0.0008681416511535645,0.0007719993591308594
4021,0.002708911895751953,0.0007096529006958008,0.0005844831466674805
4051,0.0030901432037353516,0.0008105039596557617,0.0009623169898986816
4081,0.002567768096923828,0.0006726980209350586,0.0010040998458862305
4111,0.003011941909790039,0.0012835264205932617,0.0004042387008666992
4141,0.0028399229049682617,0.0004813671112060547,0.0011804699897766113
4171,0.002917647361755371,0.000744938850402832,0.0008266568183898926
4201,0.002401113510131836,0.0005766749382019043,0.0013562440872192383
4231,0.0033168792724609375,0.0011478066444396973,0.0010390877723693848
4261,0.003565073013305664,0.0008983016014099121,0.0008773207664489746
4291,0.00276792049407959,0.000564873218536377,0.0011947154998779297
4321,0.002003788948059082,0.0002804994583129883,0.001439213752746582
4351,0.003006577491760254,0.0004277825355529785,0.0006200075149536133
4381,0.0026388168334960938,0.0004501938819885254,0.001468062400817871
4411,0.003261566162109375,0.0009464025497436523,0.0010775327682495117
4441,0.002633213996887207,0.0005092024803161621,0.0008857846260070801
4471,0.002869248390197754,0.0008366703987121582,0.0005459785461425781
4501,0.003356456756591797,0.0012034773826599121,0.0010123848915100098
4531,0.0021589994430541992,0.0005254149436950684,0.0010411739349365234
4561,0.0030983686447143555,0.0006668567657470703,0.0009169578552246094
4591,0.003281712532043457,0.0010126233100891113,0.000597536563873291
4621,0.0026050806045532227,0.0011105537414550781,0.0009692907333374023
4651,0.002549290657043457,0.0004711747169494629,0.0006692409515380859
4681,0.003145456314086914,0.0009213685989379883,0.00045752525329589844
4711,0.0026170015335083008,0.0009047389030456543,0.0006987452507019043
4741,0.0023458003997802734,0.00038498640060424805,0.0011320710182189941
4771,0.0025304555892944336,0.0009163022041320801,0.0006442666053771973
4801,0.0028325319290161133,0.0006998777389526367,0.0008220672607421875
4831,0.0030955076217651367,0.0008516907691955566,0.0006312727928161621
4861,0.002646923065185547,0.0008036494255065918,0.0008481740951538086
4891,0.0024652481079101562,0.000517725944519043,0.0008489489555358887
4921,0.003291606903076172,0.0010833144187927246,0.0007635354995727539
4951,0.0029137134552001953,0.0010543465614318848,0.0011354684829711914
4981,0.0027734041213989258,0.0008224844932556152,0.0007576942443847656
5011,0.0025571584701538086,0.00048810243606567383,0.0007829070091247559
5041,0.0026602745056152344,0.0003510117530822754,0.0008513331413269043
5071,0.0023363828659057617,0.0006773471832275391,0.0005249977111816406
5101,0.0021376609802246094,0.0005077123641967773,0.0004159212112426758
5131,0.0021442174911499023,0.0007209181785583496,0.0014430880546569824
5161,0.002276897430419922,0.0009785294532775879,0.0008781552314758301
5191,0.002021193504333496,0.0003013014793395996,0.0006819963455200195
5221,0.0026617050170898438,0.001080155372619629,0.0008570551872253418
5251,0.0021837949752807617,0.00046890974044799805,0.0008772611618041992
5281,0.0018620491027832031,0.00021570920944213867,0.00020951032638549805
5311,0.0019263029098510742,0.0005700588226318359,0.0004534721374511719
5341,0.0021878480911254883,0.0004611015319824219,0.0003936290740966797
5371,0.001934647560119629,0.0003536343574523926,0.00048679113388061523
5401,0.0022515058517456055,0.0006850361824035645,0.00043660402297973633
5431,0.0021620988845825195,0.0006289482116699219,0.0009663105010986328
5461,0.0018192529678344727,0.00020110607147216797,0.0005484819412231445
5491,0.0021778345108032227,0.00035828351974487305,0.0005156993865966797
5521,0.0024280548095703125,0.0007952451705932617,0.0002999305725097656
5551,0.0022313594818115234,0.0008349418640136719,0.00040590763092041016
5581,0.0018086433410644531,0.00018906593322753906,0.0003826022148132324
5611,0.0014251470565795898,0.00037151575088500977,0.0006591677665710449
5641,0.0021189451217651367,0.0008288025856018066,0.00043523311614990234
5671,0.0017243623733520508,0.0004927515983581543,0.0005040764808654785
5701,0.0016149282455444336,0.0002707839012145996,0.00043761730194091797
5731,0.001730799674987793,0.000440061092376709,0.00067138671875
5761,0.0015497207641601562,0.0004330277442932129,0.000545799732208252
5791,0.001736283302307129,0.0006148219108581543,0.0005999207496643066
5821,0.0017379522323608398,0.00048351287841796875,0.0010364651679992676
5851,0.0021475553512573242,0.000732719898223877,0.0004361867904663086
5881,0.001929640769958496,0.0005404949188232422,0.0004953145980834961
5911,0.0022306442260742188,0.0006275177001953125,0.0005869865417480469
5941,0.0016031265258789062,0.00035113096237182617,0.0008674860000610352
5971,0.0013511180877685547,0.00022470951080322266,0.0006644129753112793
6001,0.0015919208526611328,0.0006172060966491699,0.0004132390022277832
6031,0.0016603469848632812,0.0006209611892700195,0.00046622753143310547
6061,0.001986265182495117,0.0007835030555725098,0.0008104443550109863
6091,0.001931905746459961,0.0007964968681335449,0.0003457069396972656
6121,0.0015919208526611328,0.00045043230056762695,0.0003514289855957031
6151,0.0013573169708251953,0.00037026405334472656,0.00027424097061157227
6181,0.0015674829483032227,0.0003784298896789551,0.00020420551300048828
6211,0.001574873924255371,0.0002637505531311035,0.0005162358283996582
6241,0.0013707876205444336,0.0003654360771179199,0.00043886899948120117
6271,0.0011260509490966797,0.0002510547637939453,0.0003040432929992676
6301,0.0011838674545288086,0.00035434961318969727,0.000619351863861084
6331,0.0013499259948730469,0.0005025863647460938,0.000573277473449707
6361,0.0015790462493896484,0.0004520416259765625,0.00028389692306518555
6391,0.0014193058013916016,0.0002460479736328125,0.0006710290908813477
6421,0.001591324806213379,0.00037491321563720703,0.00033086538314819336
6451,0.0010876655578613281,0.00025135278701782227,0.000483095645904541
6481,0.0011917352676391602,0.00014716386795043945,0.0004286766052246094


==> content/experiments/figs/adaptive_q_toy_example/20_runs_q_f.txt <==
t,kl,low,upp
1,11.590736389160156,0.0,0.0
31,7.105337142944336,0.02114105224609375,0.020238399505615234
61,6.165335178375244,0.011642932891845703,0.006101846694946289
91,5.741149425506592,0.005764484405517578,0.007422208786010742
121,5.458006381988525,0.017712950706481934,0.002948164939880371
151,5.206637382507324,0.014285087585449219,0.008836030960083008
181,4.959336280822754,0.020537257194519043,0.01243126392364502
211,4.690640926361084,0.020099520683288574,0.018113374710083008
241,4.389865875244141,0.030819416046142578,0.015031695365905762
271,4.0293989181518555,0.03865504264831543,0.021214604377746582
301,3.581719398498535,0.039639830589294434,0.0314403772354126
331,3.015385866165161,0.04426229000091553,0.041574835777282715
361,2.299851179122925,0.04815351963043213,0.05201375484466553
391,1.4816780090332031,0.025554299354553223,0.046953439712524414
421,0.7495346069335938,0.04415178298950195,0.0305902361869812
451,0.267193078994751,0.020056426525115967,0.0317264199256897
481,0.07246685028076172,0.009858369827270508,0.014618337154388428
511,0.016114473342895508,0.0023316144943237305,0.006263911724090576
541,0.007385134696960449,0.001461029052734375,0.00024759769439697266
571,0.004808306694030762,0.0011445283889770508,0.003159165382385254
601,0.005300760269165039,0.002026200294494629,0.0016214251518249512
631,0.005169391632080078,0.001434326171875,0.002013564109802246
661,0.0050563812255859375,0.0018637776374816895,0.0009047389030456543
691,0.0061151981353759766,0.0016480684280395508,0.0018464326858520508
721,0.004512429237365723,0.0009129643440246582,0.001416921615600586
751,0.004889488220214844,0.0011308789253234863,0.002952754497528076
781,0.005079507827758789,0.0006185173988342285,0.002214193344116211
811,0.004678130149841309,0.0013387799263000488,0.0009528994560241699
841,0.005221247673034668,0.0015195608139038086,0.0023555755615234375
871,0.005586028099060059,0.001586616039276123,0.0010001659393310547
901,0.004482865333557129,0.0007624030113220215,0.0016050934791564941
931,0.005762696266174316,0.0010371208190917969,0.0013558268547058105
961,0.004650235176086426,0.0014110207557678223,0.0010129213333129883
991,0.00429534912109375,0.00097733736038208,0.0019161105155944824
1021,0.0053081512451171875,0.0013189911842346191,0.0010585188865661621
1051,0.003844738006591797,0.000994861125946045,0.0025565028190612793
1081,0.003621339797973633,0.00048285722732543945,0.0015341639518737793
1111,0.0055342912673950195,0.0008057355880737305,0.0012491941452026367
1141,0.004758358001708984,0.0016403794288635254,0.0020061135292053223
1171,0.0052111148834228516,0.0020714998245239258,0.001266777515411377
1201,0.004404664039611816,0.0005366206169128418,0.002041459083557129
1231,0.0048264265060424805,0.0009344220161437988,0.0031290650367736816
1261,0.0042961835861206055,0.0005755424499511719,0.0014902353286743164
1291,0.004364490509033203,0.0009666681289672852,0.0008148550987243652
1321,0.00450897216796875,0.0016927719116210938,0.001873314380645752
1351,0.004510045051574707,0.0006537437438964844,0.0013121366500854492
1381,0.0042417049407958984,0.0010315179824829102,0.0013495683670043945
1411,0.004271149635314941,0.0009747147560119629,0.0017000436782836914
1441,0.003324270248413086,0.0010512471199035645,0.0019943714141845703
1471,0.005113363265991211,0.0021530985832214355,0.0011832714080810547
1501,0.00410771369934082,0.0005090236663818359,0.0010701417922973633
1531,0.0036835670471191406,0.0009690523147583008,0.0013408660888671875
1561,0.004048705101013184,0.0012083053588867188,0.0007690191268920898
1591,0.003445744514465332,0.0010074377059936523,0.0007381439208984375
1621,0.00459444522857666,0.0014104247093200684,0.001512289047241211
1651,0.004148006439208984,0.0008724331855773926,0.0013216137886047363
1681,0.0037620067596435547,0.0004925131797790527,0.0010830163955688477
1711,0.004034519195556641,0.0016179680824279785,0.0008533596992492676
1741,0.003921031951904297,0.0006786584854125977,0.0015540122985839844
1771,0.002943277359008789,0.0004113912582397461,0.0013805627822875977
1801,0.003797769546508789,0.0009798407554626465,0.001031637191772461
1831,0.003766179084777832,0.0008797645568847656,0.0009981393814086914
1861,0.0035552978515625,0.0008783340454101562,0.00026285648345947266
1891,0.003964543342590332,0.0014660954475402832,0.0017491579055786133
1921,0.002846837043762207,0.0008392333984375,0.0018309354782104492
1951,0.0037328004837036133,0.0007488131523132324,0.0008391141891479492
1981,0.0035123825073242188,0.0010426640510559082,0.0008364319801330566
2011,0.0033894777297973633,0.0008084774017333984,0.0014543533325195312
2041,0.003954529762268066,0.0010506510734558105,0.0006442666053771973
2071,0.003032088279724121,0.0005783438682556152,0.00022971630096435547
2101,0.0032656192779541016,0.0002740621566772461,0.0004302859306335449
2131,0.0033632516860961914,0.0007436275482177734,0.002492666244506836
2161,0.002720952033996582,0.00043469667434692383,0.0021576285362243652
2191,0.0031679868698120117,0.0009731650352478027,0.0011913776397705078
2221,0.00347137451171875,0.0005102753639221191,0.001025855541229248
2251,0.0036278963088989258,0.0010508298873901367,0.0008744001388549805
2281,0.003049015998840332,0.0009237527847290039,0.0007436275482177734
2311,0.0033239126205444336,0.0011879801750183105,0.0016186833381652832
2341,0.002663254737854004,0.000440061092376709,0.0006456971168518066
2371,0.003264904022216797,0.0008716583251953125,0.0009785294532775879
2401,0.003201603889465332,0.0007819533348083496,0.000735938549041748
2431,0.004066109657287598,0.0014088749885559082,0.0005259513854980469
2461,0.003028273582458496,0.000834345817565918,0.0002104043960571289
2491,0.0028676986694335938,0.0006766319274902344,0.0005312561988830566
2521,0.0029876232147216797,0.0008511543273925781,0.0009358525276184082
2551,0.002370476722717285,0.0003193020820617676,0.0019353032112121582
2581,0.003761887550354004,0.0016248226165771484,0.000942230224609375
2611,0.0028426647186279297,0.0004423856735229492,0.0013633966445922852
2641,0.003549337387084961,0.00098419189453125,0.0009188055992126465
2671,0.002950310707092285,0.0006002187728881836,0.0008804202079772949
2701,0.0024791955947875977,0.0004035830497741699,0.0009151697158813477
2731,0.0027632713317871094,0.0005022287368774414,0.0010546445846557617
2761,0.0028412342071533203,0.0009295940399169922,0.0012798309326171875
2791,0.00253140926361084,0.0007824301719665527,0.0010470151901245117
2821,0.0027675628662109375,0.0008423924446105957,0.0014099478721618652
2851,0.0024641752243041992,0.0005146265029907227,0.002067267894744873
2881,0.002468585968017578,0.0007088184356689453,0.0015305280685424805
2911,0.002248048782348633,0.000792086124420166,0.0008226633071899414
2941,0.0029141902923583984,0.0013320446014404297,0.0011402368545532227
2971,0.0021878480911254883,0.0002803206443786621,0.0007560253143310547
3001,0.002154231071472168,0.000613868236541748,0.0007969141006469727
3031,0.002167224884033203,0.0008604526519775391,0.0008394122123718262
3061,0.002287626266479492,0.0007381439208984375,0.0006636977195739746
3091,0.0019892454147338867,0.00040262937545776367,0.0005202889442443848
3121,0.0023223161697387695,0.000446319580078125,0.0008504390716552734
3151,0.0020331144332885742,0.0004017949104309082,0.000811159610748291
3181,0.0022933483123779297,0.0003330707550048828,0.0008150339126586914
3211,0.002724289894104004,0.0008912086486816406,0.0006152987480163574
3241,0.002164483070373535,0.0005142092704772949,0.0005708932876586914
3271,0.0021010637283325195,0.0004979968070983887,0.0007635354995727539
3301,0.0021976232528686523,0.0004712343215942383,0.0005770325660705566
3331,0.0019866228103637695,0.00047403573989868164,0.001188516616821289
3361,0.0017077922821044922,0.00027948617935180664,0.001135706901550293
3391,0.0020428895950317383,0.0007091760635375977,0.0004096031188964844
3421,0.0016791820526123047,0.0002453327178955078,0.0008146166801452637
3451,0.002200007438659668,0.0008233785629272461,0.0008869171142578125
3481,0.001859903335571289,0.0005251765251159668,0.0010548233985900879
3511,0.001999378204345703,0.0005342364311218262,0.0005794763565063477
3541,0.0015777349472045898,0.0004165172576904297,0.000622093677520752
3571,0.001497507095336914,0.0003484487533569336,0.0002867579460144043
3601,0.0021257400512695312,0.0005499124526977539,0.00045424699783325195
3631,0.002270221710205078,0.0007513761520385742,0.0006374716758728027
3661,0.0015419721603393555,0.0002606511116027832,0.0004940629005432129
3691,0.0016745328903198242,0.0002225041389465332,0.0006717443466186523
3721,0.0019570589065551758,0.0008118152618408203,0.0004246234893798828
3751,0.0017026662826538086,0.0006107687950134277,0.0004156827926635742
3781,0.0018776655197143555,0.0006287097930908203,0.0005818605422973633
3811,0.0017713308334350586,0.0005441904067993164,0.0005166530609130859
3841,0.0015311241149902344,0.0003026723861694336,0.00039821863174438477
3871,0.0017731189727783203,0.0004957318305969238,0.00045609474182128906
3901,0.0018916130065917969,0.0004150867462158203,0.0005051493644714355
3931,0.0017163753509521484,0.0005797743797302246,0.0011786818504333496
3961,0.0018270015716552734,0.00046700239181518555,0.00045365095138549805
3991,0.0017249584197998047,0.0006174445152282715,0.0009711384773254395
4021,0.0013556480407714844,0.00035196542739868164,0.0004032254219055176
4051,0.0013790130615234375,0.0003738999366760254,0.0005300641059875488
4081,0.001348257064819336,0.0003789067268371582,0.000643610954284668
4111,0.0014922618865966797,0.0003191232681274414,0.0005002617835998535
4141,0.0013984441757202148,0.00041359663009643555,0.00038754940032958984
4171,0.0012298822402954102,0.0002162456512451172,0.00042641162872314453
4201,0.0015393495559692383,0.0003527402877807617,0.0005892515182495117
4231,0.001508474349975586,0.0005844831466674805,0.0006120204925537109
4261,0.001566171646118164,0.0005213618278503418,0.00038802623748779297
4291,0.0011267662048339844,0.00019299983978271484,0.0005363225936889648
4321,0.0016161203384399414,0.0006436705589294434,0.00029784440994262695
4351,0.0012068748474121094,0.00022298097610473633,0.0008029341697692871
4381,0.0013446807861328125,0.0002911090850830078,0.00047320127487182617
4411,0.0011652708053588867,0.00017076730728149414,0.00040405988693237305
4441,0.0011473894119262695,0.0003514289855957031,0.0005173087120056152
4471,0.0011876821517944336,0.0002186298370361328,0.00035452842712402344
4501,0.001322627067565918,0.00033468008041381836,0.00044041872024536133
4531,0.001149296760559082,0.0002796053886413574,0.0005053281784057617
4561,0.0010190010070800781,0.00020498037338256836,0.0003103017807006836
4591,0.0009784698486328125,0.00010132789611816406,0.00037151575088500977
4621,0.0012395381927490234,0.0005001425743103027,0.00032806396484375
4651,0.0014384984970092773,0.00031834840774536133,0.0002968311309814453
4681,0.0012521743774414062,0.0003598332405090332,0.00042366981506347656
4711,0.0011658668518066406,0.00032579898834228516,0.0007073879241943359
4741,0.001115560531616211,0.00011360645294189453,0.0002471804618835449
4771,0.001264333724975586,0.00025856494903564453,0.00025790929794311523
4801,0.0010772943496704102,0.00031280517578125,0.000383913516998291
4831,0.0013061761856079102,0.0003063082695007324,0.00033551454544067383
4861,0.0010707378387451172,0.00018787384033203125,0.0003389716148376465
4891,0.0012377500534057617,0.00031238794326782227,0.00024378299713134766
4921,0.0010631084442138672,0.00026720762252807617,0.00039643049240112305
4951,0.0011452436447143555,0.00046950578689575195,0.0002776980400085449
4981,0.0008301734924316406,0.00023698806762695312,0.0005281567573547363
5011,0.0007719993591308594,0.00013947486877441406,0.00018519163131713867
5041,0.0006794929504394531,0.00028270483016967773,0.00019550323486328125
5071,0.000701904296875,0.0002079606056213379,0.00030815601348876953
5101,0.0007119178771972656,0.0002263784408569336,0.0004304051399230957
5131,0.0007759332656860352,0.0003592967987060547,0.00042247772216796875
5161,0.0007752180099487305,0.00028336048126220703,0.00042629241943359375
5191,0.0008182525634765625,0.0001996159553527832,0.00043773651123046875
5221,0.0008484125137329102,0.00012809038162231445,0.0002149343490600586
5251,0.0006934404373168945,0.00018215179443359375,0.00024622678756713867
5281,0.0007799863815307617,0.0002167224884033203,0.0002561807632446289
5311,0.0007708072662353516,0.0001245737075805664,0.00020837783813476562
5341,0.0006843805313110352,0.0001443028450012207,9.59634780883789e-05
5371,0.0006290674209594727,0.00011557340621948242,0.00011587142944335938
5401,0.0006376504898071289,0.00018769502639770508,0.0001462697982788086
5431,0.0006222724914550781,0.0001391768455505371,0.00013762712478637695
5461,0.0006039142608642578,0.00016134977340698242,0.00015807151794433594
5491,0.000597834587097168,0.00017940998077392578,7.706880569458008e-05
5521,0.0004985332489013672,0.00010257959365844727,0.0002759695053100586
5551,0.0005962848663330078,0.00019222497940063477,8.970499038696289e-05
5581,0.0005655288696289062,0.00011295080184936523,0.00027996301651000977
5611,0.0005487203598022461,0.00014281272888183594,0.00022673606872558594
5641,0.000626683235168457,0.00023102760314941406,0.0002180933952331543
5671,0.0006678104400634766,0.00020444393157958984,0.00027501583099365234
5701,0.0006437301635742188,0.0002142786979675293,0.0001672506332397461
5731,0.0005917549133300781,0.0001914501190185547,0.00024271011352539062
5761,0.0004678964614868164,5.602836608886719e-05,0.00011730194091796875
5791,0.0005657672882080078,0.00017583370208740234,5.519390106201172e-05
5821,0.0005687475204467773,0.00013202428817749023,0.0001551508903503418
5851,0.0006097555160522461,0.00013905763626098633,0.0001391768455505371
5881,0.0004951953887939453,4.947185516357422e-05,0.00025904178619384766
5911,0.0005538463592529297,0.00016367435455322266,0.000102996826171875
5941,0.0005278587341308594,8.368492126464844e-05,8.90493392944336e-05
5971,0.0004756450653076172,0.00013172626495361328,0.000359952449798584
6001,0.000537872314453125,0.00017720460891723633,0.00014710426330566406
6031,0.0004988908767700195,0.00012058019638061523,8.130073547363281e-05
6061,0.0004216432571411133,8.630752563476562e-05,0.00022274255752563477
6091,0.0004303455352783203,8.183717727661133e-05,7.450580596923828e-05
6121,0.0004317760467529297,0.0001296401023864746,0.00015437602996826172
6151,0.0004831552505493164,0.00011420249938964844,0.00010144710540771484
6181,0.0003992319107055664,0.00013434886932373047,0.00017589330673217773
6211,0.0003859996795654297,7.933378219604492e-05,0.0002709627151489258
6241,0.00041472911834716797,0.00010716915130615234,0.00015944242477416992
6271,0.00043272972106933594,0.00014477968215942383,9.679794311523438e-05
6301,0.00037848949432373047,0.00011247396469116211,8.022785186767578e-05
6331,0.0003666877746582031,8.988380432128906e-05,8.052587509155273e-05
6361,0.0002988576889038086,3.987550735473633e-05,0.00012004375457763672
6391,0.00037980079650878906,0.00010609626770019531,0.00013709068298339844
6421,0.00030541419982910156,7.933378219604492e-05,0.00016230344772338867
6451,0.0002702474594116211,4.8995018005371094e-05,0.00019127130508422852
6481,0.00025391578674316406,6.920099258422852e-05,0.00017321109771728516


==> content/experiments/figs/adaptive_q_toy_example/fig.tikz <==
\begin{tikzpicture}[scale=0.42]
\definecolor{darkgray176}{RGB}{176,176,176}
\definecolor{darkorange25512714}{RGB}{255,127,14}
\definecolor{lightgray204}{RGB}{204,204,204}
\definecolor{steelblue31119180}{RGB}{31,119,180}

\begin{loglogaxis}[
legend cell align={left},
legend style={at={(0.03,0.2)},anchor=west, fill opacity=0.8, draw opacity=1, text opacity=1, draw=lightgray204},
tick align=outside,
tick pos=left,
x grid style={darkgray176},
xlabel={Iter.},
xmin=1,
xmax=4000,
xtick style={color=black},
y grid style={darkgray176},
ylabel={$\klDiv{\pData}{\pModel}$},
ymin=0.001,
ymax=20,
ytick style={color=black}
]
  \addplot[no marks, color2, very thick, dotted] table[x=t,y=pdata,col sep=comma]{content/experiments/figs/adaptive_q_toy_example/20_runs_avg_kl.dat};
  \addlegendentry{$\pNoise(\cdot) = \pData(\cdot)$};
  \addplot[no marks, color1, very thick] table[x=t,y=ptheta,col sep=comma]{content/experiments/figs/adaptive_q_toy_example/20_runs_avg_kl.dat};
  \addlegendentry{$\pNoise(\cdot) = \pModel(\cdot)$};
  \addplot[no marks, color3, dashed, very thick] table[x=t,y=adaptive,col sep=comma]{content/experiments/figs/adaptive_q_toy_example/20_runs_avg_kl.dat};
  \addlegendentry{$\pNoise(\cdot) = \pNoiseF(\cdot)$};
\end{loglogaxis}
\end{tikzpicture}

==> content/experiments/figs/adaptive_q_toy_example/single_run_kl.dat <==
t,pdata,ptheta,adaptive
1.0,11.590736,11.590736,11.590736
10.0,9.036532,6.817335,7.9743233
20.0,8.104616,5.830021,6.7750587
30.0,7.592165,5.2678375,6.249611
40.0,7.2784653,4.820086,5.935651
50.0,7.062525,4.417701,5.7121706
60.0,6.8978825,4.021993,5.530323
70.0,6.7781343,3.615065,5.366542
80.0,6.66625,3.17627,5.2100697
90.0,6.577448,2.6898146,5.054088
100.0,6.497534,2.1376643,4.893077
110.0,6.4286327,1.5220542,4.7193804
120.0,6.374034,0.8754134,4.533048
130.0,6.323333,0.34867263,4.326482
140.0,6.272331,0.07034302,4.090873
150.0,6.2265625,0.016706705,3.819377
160.0,6.1841736,0.003722906,3.5086699
170.0,6.1508446,0.004292488,3.1466336
180.0,6.1182394,0.006364107,2.726172
190.0,6.087783,0.0039925575,2.2425723
200.0,6.0610514,0.0030198097,1.7109928
210.0,6.0373974,0.0034463406,1.192131
220.0,6.014414,0.0039515495,0.7167926
230.0,5.9903183,0.0034561157,0.3754208
240.0,5.9691544,0.0061204433,0.16819024
250.0,5.9468203,0.004272938,0.06611109
260.0,5.927145,0.005641222,0.023099422
270.0,5.9078426,0.0052051544,0.0092356205
280.0,5.8908215,0.0024089813,0.0045046806
290.0,5.8740244,0.003098011,0.004556656
300.0,5.855504,0.003103733,0.004681587
310.0,5.8380003,0.0051915646,0.0039918423
320.0,5.8219547,0.004094124,0.0014665127
330.0,5.8065624,0.003023386,0.0015044212
340.0,5.79097,0.0048401356,0.0039200783
350.0,5.7776136,0.003928423,0.002370119
360.0,5.7616653,0.006449461,0.0039331913
370.0,5.747634,0.0014369488,0.0015718937
380.0,5.733198,0.0019452572,0.002872467
390.0,5.7187233,0.0034639835,0.0025241375
400.0,5.704936,0.0024769306,0.0030448437
410.0,5.690959,0.003045559,0.0056102276
420.0,5.6768847,0.004365444,0.003114462
430.0,5.6633654,0.0034017563,0.0036513805
440.0,5.6503944,0.00793004,0.0045523643
450.0,5.637476,0.0025501251,0.0070068836
460.0,5.6241217,0.003436327,0.0038189888
470.0,5.6114807,0.0011646748,0.00426507
480.0,5.5996456,0.0051727295,0.005283594
490.0,5.588169,0.009010792,0.0029239655
500.0,5.576144,0.0036451817,0.0037779808
510.0,5.563301,0.002209425,0.002642393
520.0,5.550703,0.0032279491,0.0042345524
530.0,5.5386267,0.0062396526,0.008364201
540.0,5.5260525,0.0008687973,0.0027105808
550.0,5.51404,0.0010392666,0.0055937767
560.0,5.502327,0.0069220066,0.002547264
570.0,5.4903107,0.0029854774,0.003499031
580.0,5.4783363,0.0029706955,0.002808094
590.0,5.466895,0.0011320114,0.00710392
600.0,5.4551334,0.0030727386,0.0035073757
610.0,5.4437046,0.007875681,0.0036149025
620.0,5.432605,0.0017178059,0.004497528
630.0,5.4209137,0.006594658,0.003866434
640.0,5.408978,0.0015978813,0.0023684502
650.0,5.397108,0.0056581497,0.0065426826
660.0,5.385539,0.003679037,0.0068309307
670.0,5.3735924,0.0015792847,0.0051152706
680.0,5.3620496,0.0045552254,0.008615732
690.0,5.3508334,0.0070660114,0.0012133121
700.0,5.339532,0.0028972626,0.002711773
710.0,5.3273544,0.003770113,0.0017449856
720.0,5.3161383,0.0031487942,0.0026705265
730.0,5.3045125,0.005161524,0.0031290054
740.0,5.2924795,0.0040118694,0.002481699
750.0,5.2806625,0.002354622,0.008154392
760.0,5.268586,0.0034005642,0.006734371
770.0,5.256441,0.0034897327,0.0027000904
780.0,5.245021,0.0015938282,0.0030229092
790.0,5.233123,0.005115509,0.0035607815
800.0,5.221762,0.0061523914,0.0065324306
810.0,5.210252,0.0071737766,0.0055737495
820.0,5.198745,0.0023713112,0.0052831173
830.0,5.187315,0.0023038387,0.0040483475
840.0,5.175292,0.004009962,0.00572896
850.0,5.1630425,0.004063368,0.0035967827
860.0,5.151056,0.005107641,0.0063622
870.0,5.138412,0.0015969276,0.0030243397
880.0,5.1261806,0.0041189194,0.00569582
890.0,5.1134825,0.0066046715,0.0045382977
900.0,5.1007996,0.0022757053,0.0059137344
910.0,5.088357,0.004314661,0.0027284622
920.0,5.074885,0.0029351711,0.0076744556
930.0,5.062034,0.0068979263,0.0024952888
940.0,5.0483627,0.0034089088,0.0041115284
950.0,5.0354795,0.0026848316,0.0039196014
960.0,5.022076,0.0024721622,0.002556324
970.0,5.009183,0.0059006214,0.0015010834
980.0,4.9963784,0.0028131008,0.0035514832
990.0,4.982588,0.0046298504,0.0041134357
1000.0,4.969805,0.0026454926,0.0013875961
1010.0,4.9567075,0.0043098927,0.002822876
1020.0,4.9430447,0.0023560524,0.0029115677
1030.0,4.9300323,0.002469778,0.0052068233
1040.0,4.915408,0.0051960945,0.0031833649
1050.0,4.901659,0.006522894,0.0040080547
1060.0,4.887452,0.0024821758,0.002513647
1070.0,4.8730702,0.004554987,0.0032646656
1080.0,4.859066,0.0023829937,0.001434803
1090.0,4.844547,0.0055508614,0.005937338
1100.0,4.830651,0.006147623,0.0018925667
1110.0,4.8156185,0.0046162605,0.004364252
1120.0,4.8010864,0.0037105083,0.004057169
1130.0,4.7855515,0.004345417,0.00207901
1140.0,4.7704687,0.0037474632,0.0012302399
1150.0,4.7558017,0.0035436153,0.0033342838
1160.0,4.739066,0.005207062,0.0037753582
1170.0,4.723405,0.004725218,0.0051476955
1180.0,4.7084002,0.0028533936,0.0037355423
1190.0,4.6930723,0.0039069653,0.0013945103
1200.0,4.677644,0.0045905113,0.003998518
1210.0,4.660816,0.0016999245,0.00384593
1220.0,4.64406,0.0043165684,0.0036914349
1230.0,4.6274233,0.0033068657,0.006243229
1240.0,4.609784,0.008648872,0.0023977757
1250.0,4.5930705,0.0064044,0.00364542
1260.0,4.5767803,0.0022039413,0.0030503273
1270.0,4.5583153,0.0058124065,0.003201723
1280.0,4.5411263,0.0038495064,0.004314184
1290.0,4.5231924,0.0034024715,0.0021264553
1300.0,4.5053034,0.0018548965,0.006111145
1310.0,4.4843273,0.0032486916,0.0033781528
1320.0,4.4650035,0.0037043095,0.006694317
1330.0,4.446259,0.0044105053,0.0033216476
1340.0,4.426444,0.0053827763,0.004728794
1350.0,4.406981,0.0010151863,0.0036745071
1360.0,4.3885684,0.005822897,0.0067412853
1370.0,4.3690586,0.0010154247,0.0034515858
1380.0,4.3490224,0.0023698807,0.0032093525
1390.0,4.3280272,0.0034501553,0.003075838
1400.0,4.307457,0.0033667088,0.0033705235
1410.0,4.2856474,0.0033967495,0.0031356812
1420.0,4.2637873,0.0031087399,0.0031619072
1430.0,4.241494,0.002168417,0.0027284622
1440.0,4.2190866,0.002970934,0.0024428368
1450.0,4.194765,0.005461693,0.003464222
1460.0,4.1710854,0.0026869774,0.0027897358
1470.0,4.146442,0.0042386055,0.0029363632
1480.0,4.1228714,0.0045506954,0.0028669834
1490.0,4.097115,0.0040693283,0.007314205
1500.0,4.0723295,0.005324602,0.004486561
1510.0,4.047583,0.0075876713,0.002948761
1520.0,4.0217366,0.0039219856,0.0037252903
1530.0,3.995924,0.006180525,0.0025200844
1540.0,3.968492,0.0035729408,0.0027441978
1550.0,3.9407115,0.0036361217,0.0041906834
1560.0,3.9121003,0.0032086372,0.0052809715
1570.0,3.8816156,0.0013012886,0.00415349
1580.0,3.851862,0.0027809143,0.0027973652
1590.0,3.8233423,0.0011878014,0.0052785873
1600.0,3.7937021,0.0033931732,0.004774332
1610.0,3.7601037,0.0036547184,0.0016739368
1620.0,3.7262325,0.0039629936,0.0023841858
1630.0,3.6916823,0.0026335716,0.008250952
1640.0,3.6580005,0.0025463104,0.0026450157
1650.0,3.6245966,0.0019145012,0.005308628
1660.0,3.5858645,0.0057430267,0.0014739037
1670.0,3.5470548,0.0054216385,0.0031106472
1680.0,3.509766,0.0026874542,0.004178047
1690.0,3.4688902,0.0014925003,0.0021471977
1700.0,3.4273014,0.0043542385,0.004380703
1710.0,3.3815293,0.004543066,0.0030007362
1720.0,3.3392115,0.006036997,0.0052523613
1730.0,3.295229,0.003758192,0.0030989647
1740.0,3.2473335,0.0052247047,0.0055036545
1750.0,3.1957307,0.001679182,0.0024528503
1760.0,3.14716,0.0026004314,0.00320673
1770.0,3.0941544,0.001461029,0.0043973923
1780.0,3.036787,0.003083229,0.002809763
1790.0,2.9787025,0.0064446926,0.004844904
1800.0,2.9161282,0.005525112,0.0055248737
1810.0,2.8500562,0.0027313232,0.0043764114
1820.0,2.7794013,0.0048007965,0.005695343
1830.0,2.7046018,0.0035452843,0.0024471283
1840.0,2.630333,0.004570961,0.0061717033
1850.0,2.5483837,0.0030944347,0.004867792
1860.0,2.4617,0.00339818,0.0026390553
1870.0,2.365642,0.003850937,0.0037822723
1880.0,2.2668943,0.0049004555,0.004590273
1890.0,2.1561518,0.0032913685,0.0046732426
1900.0,2.036416,0.0047290325,0.0028378963
1910.0,1.9064865,0.0061428547,0.0034258366
1920.0,1.7604437,0.0033359528,0.01097703
1930.0,1.5935559,0.0067584515,0.0054154396
1940.0,1.3949757,0.0031409264,0.00982523
1950.0,1.1925411,0.0035784245,0.0019476414
1960.0,0.93338823,0.0030825138,0.003293991
1970.0,0.6438334,0.0057599545,0.0034861565
1980.0,0.36353302,0.0013206005,0.0032112598
1990.0,0.11881328,0.00393939,0.011342049
2000.0,0.020311594,0.003366232,0.0088169575
2010.0,0.009591103,0.003849268,0.002147913
2020.0,0.0012965202,0.0048036575,0.0035779476
2030.0,0.0024986267,0.0045511723,0.0032958984
2040.0,0.0044870377,0.0021584034,0.004397869
2050.0,0.0065653324,0.0016636848,0.0015552044

